A Dataset for Exploring Stellar Activity in Astrometric Measurements from SDO Images of the Sun

We present a dataset for investigating the impact of stellar activity on astrometric measurements using NASA's Solar Dynamics Observatory (SDO) images of the Sun. The sensitivity of astrometry for detecting exoplanets is limited by stellar activity (e.g. starspots), which causes the measured "center of flux" of the star to deviate from the true, geometric, center, producing false positive detections. We analyze Helioseismic and Magnetic Imager continuum image data obtained from SDO between July 2015 and December 2022 to examine this "astrometric jitter" phenomenon for the Sun. We employ data processing procedures to clean the images and compute the time series of the sunspot-induced shift between the center of flux and the geometric center. The resulting time series show quasiperiodic variations up to 0.05% of the Sun's radius at its rotation period.

==> sun_jitter.csv <==
JD,delta_x [% r_sun],delta_y [% r_sun]
2457204.50113426,0.003729707876586094,-0.0007323084701815334
2457205.50113426,-0.003845076914091532,-0.001143892979484328
2457206.50113426,-0.004548298012664926,-0.0021596276262610555
2457207.50113426,-0.0018663055720675168,-0.0011919057890656148
2457208.50113426,-0.0005179866885930929,-0.001772347058439449
2457209.50113426,-0.009636917106058,0.0015288100631241368
2457210.50113426,-0.0068715451360073605,0.008007539430309464
2457211.50113426,-0.00990785067915852,0.002287184359033248
2457212.50113426,-0.006689285624982208,0.003004265080954336
2457213.50113426,6.480102105234363e-05,0.003749816648064864
2457214.50113426,0.006928003164704201,0.0027456094044942558
2457215.50113426,0.008192151022557192,0.002395929105636205
2457216.50113426,0.006502137577278398,0.0005553956115012914
2457217.50113426,0.0066807569162335295,7.004263324279916e-05
2457218.50113426,0.0033022578467055354,-0.0008062682218170724
2457219.50113426,0.004156846947899457,-0.003989327967822086
2457220.50113426,0.00377899214644238,-0.0013962644829823144
2457221.50113426,-0.003900690139886352,-0.0008433370011645643
2457222.50113426,-0.0035509398406516567,-0.0014091156169241338
2457223.50113426,0.0005383446387366023,-0.0018140669113352196
2457224.50113426,0.000907419117429366,-0.0009130487800841759
2457225.50113426,0.0003593980186062903,-0.002711800235365676
2457226.50113426,-0.0004883290637178239,-0.003117675953881623
2457227.50113426,-0.0017837906022433393,0.00010689108714134769
2457228.50113426,0.0008921553909625104,-0.0003580439684667187
2457229.50113426,0.003745414953146166,-0.002452438368231202
2457230.50113426,0.012577766011661703,-0.004148221164821647
2457231.50113426,0.014222396397164438,-0.00472802912171244
2457232.50113426,0.014137066144980084,-0.0028845264382533985
2457233.50113426,0.009771840048000168,0.001421262905865795
2457234.50113426,0.0015267102632640472,0.0021817508030541116
2457235.5011226856,-0.00018039025213953394,0.002342330776905321
2457236.5011226856,-0.002691747380490284,0.0016656385415646775
2457237.5011226856,-0.004162365094375581,0.004050313719852038
2457238.5011226856,-0.005826352014480546,0.0022912737849624496
2457239.5011226856,-0.01032799898213812,-0.0018090173195267755
2457240.5011226856,-0.01593731084038794,-0.00882716421215407
2457241.5011226856,-0.010368437107517512,-0.016148400381926276
2457242.5011226856,0.002927252615992125,-0.020358703887379346
2457243.5011226856,0.016637935057102385,-0.021467401316861714
2457244.5011226856,0.026370124063485073,-0.016334389331912457
2457245.5011226856,0.023500732939313315,-0.009725712465535157
2457246.5011226856,0.013157405311943348,-0.0013018934861354968
2457247.5011226856,0.003143383263528453,0.002531292779603219
2457248.5011226856,-0.004639281178784476,0.004803734629821327
2457249.501111112,-0.002834453444756573,0.003883220844325067
2457250.501111112,-0.0014518356242246742,0.002551143818322057
2457251.501111112,0.0003875188735492153,0.0021134899260477078
2457252.501111112,0.0006398749602687509,0.0019747725627845382
2457253.501111112,0.002201157258963357,0.0006550053967683207
2457254.501111112,-0.0033477536914422712,-0.0007070903000838662
2457255.501111112,-0.010121119970524572,-0.003295299011402913
2457256.501111112,-0.015247404671170571,-0.01068285978770041
2457257.501111112,-0.008076810833921961,-0.020074597270864938
2457258.501111112,0.010475859356922775,-0.027287902699132113
2457259.501099537,0.02869339837562463,-0.03210148905144547
2457260.501099537,0.03836715329541545,-0.022961750054277672
2457261.501099537,0.03539356727138822,-0.01285729101605689
2457262.501099537,0.0209449215161291,-0.0028867297429135807
2457263.501099537,0.005692661018009192,0.000127973658466386
2457264.501099537,-0.00012948482779060716,0.002784781134536961
2457265.501099537,0.00047627905904721744,0.004501258121169952
2457266.501099537,-0.0019816726478468116,0.0037737606741729116
2457267.501099537,-0.0021141343637609174,0.007388218473071569
2457268.5010879636,-0.004809804364691933,0.004988089457574071
2457269.5010879636,-0.003543739230706519,0.003118716821507151
2457270.5010879636,-0.001614151104996322,0.005424497775295846
2457271.5010879636,-0.001710258024481687,0.007316299420355756
2457272.5010879636,-0.002487915052954556,0.006511231023192303
2457273.5010879636,-0.001523062971833934,0.007595939402935526
2457274.5010879636,-0.005050060964873197,0.004093185902999593
2457275.5010879636,-0.0038553451358342523,0.005592089355793145
2457276.501076389,-0.0027793785639171073,0.004060911262034284
2457277.501076389,0.004670038807214311,-0.0030540305333015675
2457278.501076389,0.008633719993482983,-0.002993958049583328
2457279.501076389,0.0013099867719894858,-0.0034952293252630802
2457280.501076389,-0.00522468603364739,-0.004212343066756573
2457281.501076389,-0.011494487486272905,-0.005955563582274575
2457282.501076389,-0.010720215188069957,-0.00940964063433775
2457283.5010648156,-0.002651329669112672,-0.00984617223614967
2457284.5010648156,0.007206965065228308,-0.010069115794873603
2457285.5010648156,0.009066036514239512,-0.005958226827003886
2457286.5010648156,0.00777422965677229,-0.004086153167061047
2457287.5010648156,-0.0009504359486108267,0.000563710814776864
2457288.5010648156,-0.009086580798151661,0.001236795796836958
2457289.5010648156,-0.013459918946235853,0.0007466661503662912
2457290.5010648156,-0.010103736630268471,0.002504207788160984
2457291.5010532406,-0.014237246416168352,-0.014174543035611954
2457292.5010532406,-0.00021906971401311462,-0.021097939686629142
2457293.5010532406,0.013843202104661063,-0.024115522603800076
2457294.5010532406,0.020287900063673106,-0.02194304993063123
2457295.5010532406,0.021765634215307295,-0.016270669326732306
2457296.5010532406,0.011285960621661532,-0.005450222777170644
2457297.5010532406,0.008892919033848375,0.0013946469315016708
2457298.501041667,0.005532341019877798,0.005469874505119165
2457299.501041667,0.0037329892815107743,0.0046743003964203125
2457300.501041667,0.0007097609552648494,0.0036272271571646197
2457301.501041667,0.0004545642995452326,0.0018781779100281435
2457302.501041667,-0.003229558399037038,0.0008144211452303089
2457303.501041667,-0.0011396032874952913,0.0026079266604464237
2457304.501041667,0.0004665719850916618,0.0009605881191491688
2457305.5010300926,0.00045748900775729215,0.0003817886181317434
2457306.5010300926,0.001886611313883973,0.0023022532549061172
2457307.5010300926,0.00010823643742338787,0.0004727760580439099
2457308.5010300926,0.0006489079221013779,-0.0004078279400360957
2457309.5010300926,0.0016009947401820145,-0.00044158986219869914
2457310.5010300926,0.008912000016729763,-0.00018300567680085305
2457311.5010300926,0.002628819720035202,-0.002492168763359878
2457312.501018519,0.0010626065322138561,-0.003146387113707264
2457313.501018519,0.003317147775024219,-0.005503092821894743
2457314.501018519,0.005360905818494271,-0.0020313013331985288
2457315.501018519,-0.002528048107119137,-0.0020688662239800966
2457316.501018519,-0.0051781090575673165,-0.001420108967795697
2457317.501018519,-0.0034772892227729244,-0.0020936603589933674
2457318.501018519,-0.0001394820728397111,-0.0006684250828134746
2457319.5010069446,0.002592746266352804,9.931621855317374e-05
2457320.5010069446,0.0019283803981591564,-0.0003315361242473357
2457321.5010069446,0.006375817170678375,0.0005184502839073632
2457322.5010069446,0.0018219996346789296,0.001229973575369526
2457323.5010069446,-0.0028970112911239246,0.0009981933778328972
2457324.5010069446,-0.007415770665470466,-0.0005886495554366614
2457325.5010069446,0.00132259792893338,0.0023814311004340363
2457326.500995371,-0.0055259354757145164,-0.0009315971605129984
2457327.500995371,-0.01844205471614459,0.001199470192575847
2457328.500995371,-0.008787505439067603,0.0023901587286936465
2457329.500995371,0.002699814040603153,0.001949075874359573
2457330.500995371,0.012975197372623001,4.49845819559249e-05
2457331.500995371,0.007915426161613521,0.0012544831832872164
2457332.500995371,0.008031532354752622,-0.0002954137187710402
2457333.500995371,0.0034465031358487104,-0.0006104180617167625
2457334.500983797,-0.004634606092772246,0.00030819388980998194
2457335.500983797,-0.009019879520328114,-0.00136295278374508
2457336.500983797,-0.009367811236186385,-0.0019066748937682024
2457337.500983797,0.002127560070906396,-0.0007989289654714365
2457338.500983797,0.005650853989529564,0.0008950497808296659
2457339.500983797,0.0032377842583480496,-0.0009795227637474293
2457340.500983797,0.005388002126956374,-0.0011632967710281537
2457341.500983797,0.0032957442297574854,-0.0007804652140800111
2457342.500983797,-6.517586556188935e-05,5.1008448644267926e-05
2457343.5009722225,-0.001536770747201386,0.00031304985213933406
2457344.5009722225,-0.004061329693393594,4.487770248119095e-05
2457345.5009722225,-0.0008195707331003398,0.0018822022051108998
2457346.5009722225,0.0007124470975903839,0.00014617803532844339
2457347.5009722225,0.0015656134389121733,0.0008428299958113356
2457348.5009722225,0.005390645171508295,0.0019678244601754077
2457349.5009722225,-0.007782158214372605,0.0010244813780902078
2457350.5009722225,-0.01216673220216283,0.0012369798161681494
2457351.5009722225,-0.0068327397909072555,0.0016543070237168762
2457352.5009722225,0.0009053041676205546,0.002405434811689619
2457353.5009606485,0.0019093091972675613,0.0013204450338096586
2457354.5009606485,0.003892084305826928,0.0005013847089012548
2457355.5009606485,0.0022162784294211617,0.0019372725355797274
2457356.5009606485,-0.0011706534840143932,0.0008317825968865692
2457357.5009606485,-0.0016435032326675334,2.9874902961585286e-05
2457358.5009606485,0.0014053794898596507,-0.001017882712408109
2457359.5009606485,-0.0020174803425058933,-0.0005529377418038629
2457360.5009606485,-0.0011623515847555127,-0.0013723932919804686
2457361.5009606485,-0.0009978420725791986,-0.0019042336507009057
2457362.5009606485,-0.001222064824781044,-0.002371614841848442
2457363.5009606485,-0.000646236766371816,-0.0006314091057195932
2457364.5009606485,0.0020259540863010028,-0.0015558052492914108
2457365.5009606485,0.0016544805858675442,-0.0015634506644193508
2457366.5009490745,0.0024325591239283437,-0.002275733837731246
2457367.5009490745,0.006791897388325608,-0.0013599957679579229
2457368.5009490745,0.003232298152945831,-0.0005531921917405878
2457369.5009490745,-0.0013815167091698205,-0.0013278500759970294
2457370.5009490745,-0.007073280740070895,0.0006615590367000927
2457371.5009490745,-0.019241600043112893,0.004128230461742508
2457372.5009490745,-0.02262070192303008,0.007513325219194153
2457373.5009490745,-0.014983815784396597,0.014206367059129275
2457374.5009490745,-0.010337142227913274,0.009137602052031903
2457375.5009490745,-0.001175492400189951,0.009359895796421823
2457376.5009490745,0.006626846273302656,0.00885170157175844
2457377.5009490745,0.012386778935401728,0.006993860989972696
2457378.5009490745,0.0173418394620477,0.0041376780493734356
2457379.5009490745,0.00963228489758892,-0.002011196173206573
2457380.5009490745,-0.00985135405010436,-0.00965969056287494
2457381.5009490745,-0.018575573219982294,-0.01314338620715362
2457382.5009490745,-0.014508244174357247,-0.014504816043122887
2457383.7566782413,-0.0026611106577875583,-0.01568488487119466
2457385.5009490745,0.009107867819574894,-0.011287705381065232
2457386.5009490745,0.009915527750647047,-0.007122194995320444
2457387.5009490745,0.002886915927179677,-0.00428529275531493
2457388.5009490745,-0.004706118857021282,-0.0035392352984305333
2457389.5009490745,-0.0073387877671126775,-0.0004734849695855336
2457390.5009490745,-0.001230404019377926,-0.0011325625122057693
2457391.5009490745,0.0032539228872122037,0.0005572840045567755
2457392.5009490745,0.0017418192415187138,-0.0011541525743891726
2457393.5009490745,0.0014909372130059934,-0.000552309304106333
2457394.5009490745,0.004089414870538855,0.0011780414379359912
2457395.5009490745,-0.0004787949526745573,0.00021852682803064717
2457396.5009490745,-0.002213282632751165,-9.730989199623963e-05
2457397.5009490745,-0.005612548639135101,0.0019752237018008413
2457398.5009490745,-0.007090151214417777,0.0033724254779788436
2457399.5009490745,-0.0030641102705222145,0.00452519964261261
2457400.5009490745,0.008090976047275919,0.009064119063060259
2457401.5009490745,0.006595264301556008,0.0014085364697066312
2457402.5009490745,0.008600698687895147,0.0016490053192272116
2457403.5009490745,0.004452548462252567,-0.0007666822264741538
2457404.5009490745,-0.0017031330792074504,-0.0013121153821521998
2457405.5009490745,-0.0006235269377949022,-0.0030813500324717216
2457406.5009490745,0.001642861889777938,-0.00361353863801463
2457407.5009490745,0.0013418161430358122,-0.0030257962768213123
2457408.5009490745,-0.0058882007966499375,-0.003926422147144369
2457409.5009490745,-0.005911319612147112,-0.001800164936384251
2457410.5009490745,-0.003986521347267373,-0.0024138417173712712
2457411.5009490745,-0.003398330515964564,-0.002094617979384428
2457412.5009490745,0.0022443442179238718,-0.0005587410030700596
2457413.5009490745,0.0060400506417067935,0.001055185765030273
2457414.5009490745,0.00046223400686878024,0.002376272068138497
2457415.5009490745,-0.00619777973175082,0.005772730495581781
2457416.5009490745,-0.00469428842445164,0.005943053460391152
2457417.5009490745,0.0008966048766650087,0.004203815506693022
2457418.5009606485,0.007870677164708725,0.005031098043208821
2457419.5009606485,0.01838957135729992,0.007862184515027262
2457420.5009606485,0.010192558839850485,0.0005004527574845576
2457421.5009606485,0.006394004110814139,-0.0007669316404404272
2457422.5009606485,0.0013453073756487968,-0.0018658738180827436
2457423.5009606485,-0.0016474611173758512,-0.0052801396439414805
2457424.5009606485,0.0033950377390157536,-0.004607918086548407
2457425.5009606485,0.005955905776783714,-0.003183111320050994
2457426.5009606485,0.0038711476396855256,-0.0023718973478563756
2457427.5009606485,0.00019341276967225235,0.0016863729677252162
2457428.5009606485,-0.005710107363446269,0.0002512536588729353
2457429.5009606485,-0.003698784184219858,0.004622689095657845
2457430.5009606485,-0.0029655795793758657,0.004143230802964938
2457431.5009722225,0.002101390306839178,0.0017467795746791757
2457432.5009722225,0.009462814039271883,0.004067511636853695
2457433.5009722225,0.004144170035649771,0.0009813347445611989
2457434.5009722225,0.0013810533348230407,0.0007932112044882483
2457435.5009722225,-0.003872279041472459,-0.0017141502522644882
2457436.5009722225,0.00030505133587691534,0.0017926873688477792
2457437.5009722225,-0.002699193407615677,-0.000768017883981936
2457438.5009722225,-0.001991217009674839,0.0007486536567116389
2457439.5009722225,0.006936889875631222,0.0012578342531768707
2457440.5009722225,0.006175341590018311,-0.00012244783639841011
2457441.500983797,0.003848112947769867,-0.001583912816219794
2457442.500983797,-0.0009192528352520891,-0.0006650692132567495
2457443.500983797,-0.003849074666903,-0.0022403055686035446
2457444.500983797,-0.0040356385476120644,-0.0011783529139485294
2457445.500983797,-0.003358420909763252,-0.003167692083830458
2457446.500983797,-0.0008579084232132255,-0.0011053523323042312
2457447.500983797,-0.00040419466771054113,-0.0018753590285723028
2457448.500983797,0.001356867548584375,-0.0011388581708207395
2457449.500995371,0.0038899059442239294,-0.0015088144383541425
2457450.500995371,-0.00023227198902203808,-0.0022008888778779676
2457451.500995371,-0.003237832154895699,-0.0007794827245611097
2457452.500995371,-0.0052712072463084285,-0.0002931823538841787
2457453.500995371,0.0044642542842623645,0.006358416013920114
2457454.500995371,-0.0020691685587850214,0.0013731017271521602
2457455.500995371,-0.0030180500968356432,-0.000645820498557718
2457456.500995371,-0.0028120687535430917,-0.001272834863851364
2457457.5010069446,-0.002254639786600091,-7.721380114871175e-05
2457458.5010069446,0.0002043824008988187,1.478737595006694e-05
2457459.5010069446,-0.0042467552855931425,0.0008189534592135707
2457460.5010069446,-0.00856792431255886,0.00042782790340557364
2457461.5010069446,-0.006929291705509503,0.0025076937081109454
2457462.5010069446,-0.0036529845466050028,0.0037312318731823274
2457463.5010069446,-0.0010933201615862163,0.0012571399811542028
2457464.5010069446,0.002054785424321647,0.0017013634012018896
2457465.501018519,-0.002227468910459761,0.0017877223569226321
2457466.501018519,-0.00699482432060381,0.0026357079708656085
2457467.501018519,-0.01147081543857193,0.0037485350300638727
2457468.501018519,-0.001916235621267785,0.0020029272332596753
2457469.501018519,0.0006160136231587039,0.0015066024580307393
2457470.501018519,0.0037129297182633505,0.0017549388613914382
2457471.501018519,0.019544724466533367,-0.00922184664934059
2457472.5010300926,0.005761548169982369,-0.0011727672757098513
2457473.5010300926,0.0016063030923413588,-0.0016972252509639075
2457474.5010300926,-0.005194333505243627,-0.0037918230829230804
2457475.5010300926,-0.00425844955379854,0.00020435858159862332
2457476.5010300926,-0.005758560492603142,-0.0019142453685113425
2457477.5010300926,0.0025158919322713046,-0.002254310624878572
2457478.5010300926,0.004883416809043223,-0.0016863032194244976
2457479.501041667,0.009738585514177323,-0.001463578790244692
2457480.501041667,0.01223679431205026,-0.0034252475347741826
2457481.501041667,0.008838695412131864,-0.004162583214750103
2457482.501041667,0.0061920935455329,-0.0023828328576077813
2457483.501041667,0.0013758198360650186,-0.003194648982081629
2457484.501041667,0.005398658519954121,-0.0026999934140192606
2457485.5010532406,0.004517049128395359,-0.0035617584060126935
2457486.5010532406,-0.00045446389057743217,-7.949059589475299e-05
2457487.5010532406,-0.012896697290968463,0.0009254888035104222
2457488.5010532406,-0.023643756090975073,0.005478052316929106
2457489.5010532406,-0.032734988650694935,0.01120762775842069
2457490.5010532406,-0.027428330580736345,0.01842879664805835
2457491.5010532406,-0.01205402170497156,0.021397878373680068
2457492.5010532406,0.006121683914664568,0.02213041833299904
2457493.5010648156,0.023147156926154593,0.020169964196004572
2457494.5010648156,0.03320364632672756,0.01603185457358582
2457495.5010648156,0.035347706396401286,0.010781298739093182
2457496.5010648156,0.020181978717415425,0.003647747538353938
2457497.5010648156,0.0031455795755255165,-0.0002478320057354497
2457498.5010648156,-0.002749950081396546,-0.0003807909317166463
2457499.5010648156,0.0005285823211593637,3.735147821056991e-05
2457500.501076389,-0.001720726459359891,0.0002378354992614762
2457501.501076389,-0.0031567531233572133,-0.00029916062585144535
2457502.501076389,-0.0012853412394567343,0.001097571706571676
2457503.501076389,0.0023217557944498514,0.0010411574293611953
2457504.501076389,0.0021958955770497073,2.9414975216413225e-05
2457505.501076389,0.0007857384841879521,0.001417107481680923
2457506.7818171303,0.011148934378921815,-0.003499890196264685
2457507.5010879636,0.001503899698048699,0.000708310093730825
2457508.5010879636,0.001463290836158715,0.0002582005383867332
2457509.5010879636,-1.496360917414182e-05,0.003568494920928628
2457510.5010879636,0.0009617171051503862,0.0011456430802908807
2457511.5010879636,0.0032281829057664185,0.0002588096641179393
2457512.5010879636,-0.002310294644766287,-0.0009473415358991401
2457513.5010879636,-0.0028259764119687183,-0.0002433107968635027
2457514.5010879636,-0.004734140876493873,-0.000560259584132049
2457515.501099537,-0.0013549148999450918,0.0007495342636545311
2457516.501099537,-0.004966646926968735,0.0017768679852133093
2457517.501099537,-0.00471743935528606,0.0021740199316217855
2457518.501099537,-0.0023743359049262875,0.0024302997014013484
2457519.501099537,0.0015161662574673062,0.001715742638729387
2457520.501099537,0.006742081469462627,-0.0005144174412786901
2457521.501099537,0.010034687782480147,0.00039234079480506896
2457522.501099537,0.004180436870467299,0.0009685964716812577
2457523.501099537,-0.009412509198056295,0.0007446411821680086
2457524.501111112,-0.0168603894715986,0.0014084590046196798
2457525.501111112,-0.022777167483981998,-0.0014274460253144664
2457526.501111112,-0.01849301083434734,-0.0005036495377307508
2457527.501111112,-0.01381303291610109,-0.005001517911145576
2457528.501111112,-0.0032354584188149294,-0.005760946110228806
2457529.501111112,0.005508907655470393,-0.006317666176883013
2457530.501111112,0.018175956806698288,-0.004769756446624101
2457531.501111112,0.023046047636410643,-0.00483411646853299
2457532.501111112,0.019341570013641864,-0.003131135349413452
2457533.501111112,0.01456061244276654,0.0010764021020730737
2457534.501111112,0.005552381279517877,0.0012175898912480968
2457535.5011226856,0.0007797580604716269,0.0012217850353105082
2457536.5011226856,-0.0012799596050229246,0.000288687691604062
2457537.5011226856,-0.001267822807589584,0.0011255129284431181
2457538.5011226856,0.0003942273710692123,-0.000317398697364766
2457539.5011226856,0.0017975343011495672,0.0007045535272273307
2457540.5011226856,0.0062100757718534984,0.0017039070733305618
2457541.5011226856,0.0001946716503655087,0.00017846540040159553
2457542.5011226856,-9.012612957131398e-05,-3.888375102802539e-05
2457543.5011226856,-0.0002808975391620736,-0.001423100280925538
2457544.5011226856,-0.0014820673644768613,-0.0006493425469839235
2457545.5011226856,-0.001109764808999971,0.0009983150462687352
2457546.5011226856,-0.0019502095343877292,0.0009839855748706697
2457547.5011226856,-0.002465215758311149,1.3267057308447195e-05
2457548.50113426,0.0008757468387804098,0.00011248790214792876
2457549.50113426,-0.0008883557970022226,0.0019300605575450322
2457550.50113426,-0.0038134688786748945,-0.0007884354711054377
2457551.50113426,-0.0064881155566813,0.00044244524244328753
2457552.50113426,-0.004994923414979765,-0.0013896012799586304
2457553.50113426,-0.009292556172192046,-0.002828532162175964
2457554.50113426,-0.007653259103094187,-0.0032572710331084703
2457555.50113426,0.00044984777992726515,-0.003963310551326576
2457556.50113426,0.013142470770054832,0.0005153427042678337
2457557.50113426,0.006407161026504166,-0.002249756145191312
2457558.50113426,0.008085528688617425,-0.00221765854363218
2457559.50113426,0.006470459010470636,-0.0016187407375388946
2457560.50113426,-0.0004046317314674385,-0.0015161707544644222
2457561.50113426,-0.004710522452396019,-0.001323364045666014
2457562.50113426,-0.005657552712000256,-0.000989086663448455
2457563.50113426,0.004533794525820056,0.0023837198346953765
2457564.50113426,0.0008675269211018637,0.00028432412356654444
2457565.50113426,-0.00034374036770610914,0.0007400695375418157
2457566.50113426,-0.0007126782122617994,0.00040531373493403884
2457567.50113426,0.002442332688943394,0.00038925118803417007
2457568.50113426,0.0025224249099233733,0.001196589693006114
2457569.50113426,0.0017009174327257597,-0.00021865332827927274
2457570.50113426,0.0011286402517351926,-5.4580387164725656e-05
2457571.50113426,-2.9599362714145854e-05,0.001657737715017956
2457572.50113426,-0.0018309409827316316,-0.000637695342057496
2457573.50113426,-0.0007279961284264759,0.0011878997888220854
2457574.50113426,0.0016677481201574826,0.0014078485479724924
2457575.50113426,0.0007788586537620076,-0.0005852516801469347
2457576.50113426,0.000612186332234075,-0.0004334949630416818
2457577.50113426,0.0005113452343342689,0.0001575106767390231
2457578.50113426,0.004013008146580499,-0.00047906574722564435
2457579.50113426,0.0050000952976128245,0.00023603669638963545
2457580.50113426,0.005010496757201679,0.00202721498882133
2457581.50113426,-0.0010905459088044866,0.0020020872586218987
2457582.50113426,-0.004027319183792708,0.00144670395360923
2457583.50113426,-0.0071505687148514805,0.0042538571927141075
2457584.50113426,-0.012772260265173401,0.0022874648078564236
2457585.50113426,-0.02072328389647736,0.0012585380890329319
2457586.50113426,-0.014346313084504387,0.0020010909741136527
2457587.50113426,-0.0036535838775526093,0.0012341071600060825
2457588.50113426,0.005443907416426922,0.0017406076085023444
2457589.50113426,0.02340271077292031,0.0027425670970277296
2457590.50113426,0.026401916608255083,0.001895770438323141
2457591.50113426,0.015698753031993477,0.0003890650348807375
2457592.50113426,0.005560633080558658,0.001662789916382871
2457593.50113426,-0.0014031371525743813,0.0006042639855719261
2457594.50113426,0.0021842184133991967,0.0016059924157096881
2457595.50113426,0.0024368237011298654,0.0018768815893727632
2457596.50113426,0.003035475110847176,0.0018284225013453382
2457597.50113426,0.004434642618173388,0.0016470838050590393
2457598.50113426,0.002271793729146128,0.0021614587934141467
2457599.50113426,0.000814832527052546,0.0016085067012430701
2457600.5011226856,-0.000568092229111585,0.001722008988202671
2457601.5011226856,0.00614060565336567,0.006792380369906704
2457602.5011226856,-0.0002990848600787531,0.0029721956504507284
2457604.5386226857,-0.0013040308147163457,-0.004863794560075817
2457605.509976852,0.0007521076429981896,-0.0024925391295733965
2457606.5011226856,0.0046862734672730375,-0.003224933856564487
2457607.5011226856,0.0051847101328443375,-0.0017346828395303634
2457608.5011226856,0.005490406566857273,0.0003225362576657644
2457609.5011226856,-0.00024256581162732365,-0.0015465173083750372
2457610.5011226856,-0.0026176782574824984,-0.0011621917411930903
2457611.5011226856,-0.010159070926340942,-0.0031635289598911207
2457612.5011226856,-0.013856807219048263,-0.00486889940750467
2457613.5011226856,-0.010662934908723923,-0.006154673809588585
2457614.501111112,-0.004344583669943078,-0.006012464403421635
2457615.501111112,0.0012008319649858845,-0.0047206366740855325
2457616.501111112,0.005955371003349004,-0.003257485368761353
2457617.501111112,0.007053197779861386,-0.0003829478558172109
2457618.501111112,-0.001830958711799575,-0.0013478157317382774
2457619.501111112,-0.004993608173303459,-0.0012484940624555316
2457620.501111112,-0.005519557463545586,-0.0009288526282226089
2457621.501111112,-0.0015653211883590408,-0.0025307223443905976
2457622.501111112,0.0029597360767035083,9.129683573716929e-05
2457623.501111112,0.0007756699420859507,0.0001067206873206464
2457624.501099537,0.001414081070292162,-0.0007353481596043211
2457625.501099537,-0.000771397156965047,-0.0012341308471036558
2457626.501099537,-0.004904840684354031,-0.0008028022876872918
2457627.501099537,-0.0018485084289433865,-0.00015862574114418107
2457628.501099537,-0.0016482176626042406,-0.0008128785770469053
2457629.501099537,0.005697554698872249,0.0006826402265676262
2457630.501099537,0.0018724491764423412,-0.0002459952138610472
2457631.501099537,0.0014413253500853065,0.0007292204639624593
2457632.501099537,-0.0039427289188117345,0.001992039847299378
2457633.5010879636,-0.01581536765238453,0.0011447953929614428
2457634.5010879636,-0.021312827979168572,-0.00043774183019948203
2457635.5010879636,-0.01845047035893347,0.0006988081787616178
2457636.5010879636,-0.008957108448043321,-0.0009194376210583596
2457637.5010879636,-0.0005716487317700831,-0.00036415945742087984
2457638.5010879636,0.007816188312688554,0.0006112520787398197
2457639.5010879636,0.011184114218157105,0.0009373182456490094
2457640.5010879636,0.01320171400820461,0.0020485628463478025
2457641.501076389,0.009003096464214773,0.0018163935341977196
2457642.501076389,0.0019640085229247575,0.0011238898524627491
2457643.501076389,-0.002806054440820512,0.001808337261703925
2457644.501076389,-0.0049170447151072535,1.808413470162209e-05
2457645.501076389,-0.004998099164891034,-0.0003551157596652321
2457646.501076389,-0.0031324607700768795,0.001592734035029658
2457647.501076389,-0.0011028582954216068,0.0013352154569674594
2457648.5010648156,0.00015797736318658468,-7.182381340956333e-05
2457649.5010648156,0.00023077909212334982,-0.0006942785013746498
2457650.5010648156,0.00040514032943572497,0.0007834928173461677
2457651.5010648156,0.002370126741440811,0.0010360192680133372
2457652.5010648156,0.0025890308179545916,0.001203816708405428
2457653.5010648156,0.000913439390921926,0.00032990234621582584
2457654.5010648156,-1.2804140789825998e-05,-0.00012459514183331958
2457655.5010648156,-0.0029664477383950956,-0.0015533127978002205
2457656.5010532406,-0.0050977224204342055,-0.001767992912638759
2457657.5010532406,-0.003273170195619342,-0.0003215867828639461
2457658.5010532406,0.0018917537576039348,0.0005013765590897238
2457659.5010532406,0.0032881836146571924,4.2148384568823784e-05
2457660.5010532406,0.00045755657357913115,0.0003712659680640292
2457661.5010532406,0.00012628555454700048,-0.001043855075964276
2457662.5010532406,0.0038540438470655246,0.0006530740910062334
2457663.501041667,0.0022229101147748817,0.0008220190222114456
2457664.501041667,0.001371630373810059,0.000835814355929717
2457665.501041667,-0.0010423538900848804,-0.0010221697736733986
2457666.501041667,-0.009473195093269457,-0.0018388077392597665
2457667.501041667,-0.01384107364490673,-0.003926595825425861
2457668.501041667,-0.01347322535506144,-0.0038071063284071615
2457669.501041667,-0.0127148094821944,-0.006534753794162068
2457670.5010300926,-0.006796415322924708,-0.0051624867668957335
2457671.5010300926,-0.0020058437671722864,-0.005959892523045771
2457672.5010300926,0.0009398504550164576,-0.005855226776774908
2457673.5010300926,0.0011017749498299664,-0.00481160173413861
2457674.5010300926,0.0023022972291932885,-0.0015341313961934452
2457675.5010300926,0.0011364770773264095,0.001572733739616078
2457676.5010300926,-0.001362172346585464,-0.0006613774488558991
2457677.501018519,0.001777791763849026,0.00019919045590212402
2457678.501018519,0.004659352983423819,0.0006269713586495836
2457679.501018519,0.0017308875122943655,0.0006853129434943025
2457680.501018519,0.00029642408887213404,0.0008782258710508517
2457681.501018519,0.004547414549815708,0.0033777270652092318
2457682.501018519,-0.004301677981618766,-0.00010769306212711011
2457683.501018519,-0.005293455403016517,-0.0017377869374395384
2457684.5010069446,-0.0052835968855998285,0.001071874038483137
2457685.5010069446,-0.002512487752269066,0.0008928233604750135
2457686.5010069446,-0.0018091692111393011,0.0011162017934867898
2457687.5010069446,0.0006786571463381914,0.0010304910076709554
2457688.5010069446,-9.904592918313843e-05,0.0007018199897690548
2457689.5010069446,-0.0005779282670923087,1.9248558038723567e-05
2457690.5010069446,0.007973742432371728,0.006660086669035508
2457691.5010069446,0.0015491675699164755,-0.00026765588144156893
2457692.500995371,0.00018578669745598125,-0.0008769435306096592
2457693.500995371,-0.0008974549680892381,-0.00031532260626610604
2457694.500995371,-0.0011834210424608261,-4.324544739053215e-05
2457695.500995371,0.0008160928141413427,0.0007672580467559583
2457696.500995371,0.0013299350525517101,0.001141305018167178
2457697.500995371,0.000575932429420673,0.000972150765341428
2457698.500995371,-0.0002402703727334151,0.00035218692804484073
2457699.500983797,-0.0004914542705835351,0.0007113701098060036
2457700.500983797,-0.0022490867745433006,-0.0002465086116074053
2457701.500983797,0.0009668095254769568,-5.908506720726466e-05
2457702.500983797,0.001167166430205255,-0.0015555436268030172
2457703.500983797,0.00313502623868696,-0.00042192304368439594
2457704.500983797,0.0007558095846791219,-0.0004031426371174641
2457705.500983797,0.001313323188419341,-0.0008920715743633122
2457706.500983797,0.002992663017535031,-0.0005007968752444605
2457707.500983797,0.004111976705773494,-0.00035759619302641653
2457708.5009722225,0.0021458809569357,0.000436694869744658
2457709.5009722225,0.0038614819450806855,0.0020878370204016807
2457710.5009722225,0.0025473257625073915,-0.0004360204883597664
2457711.5009722225,-0.000794476776806744,-0.001759997968885598
2457712.5009722225,8.169203919120284e-05,-0.00011395196438465452
2457713.5009722225,0.001007332809899698,0.0011828860948650633
2457714.5009722225,0.0002976392740869407,-0.000559063569486307
2457715.5009722225,0.0017583602019729647,0.0011783126504423846
2457716.5009722225,-0.0012420770906228266,0.001329043577336528
2457717.5009722225,-0.002691572764703609,0.0014299247825694192
2457718.5009606485,-0.005728103164055403,0.002068771911439862
2457719.5009606485,-0.00843609064494325,0.0009733715497091834
2457720.5009606485,-0.002674394027707777,0.0010120078863307851
2457721.5009606485,-0.0032544749608013667,0.0008766644354280929
2457722.5009606485,-0.00239190737973303,-0.000284989777462774
2457723.5009606485,-0.0015799421233084108,-0.00031408141395041807
2457724.5009606485,0.0006645607670809666,2.9168944839762896e-05
2457725.5009606485,-0.0010896238443214158,-0.0020417384909935483
2457726.5009606485,0.0011195645467824724,-0.0006953509800405709
2457727.5009606485,0.0033569339531611675,-0.0015074226041680177
2457728.5009606485,0.0049535155161968296,-0.0008568789913913436
2457729.5009606485,0.004624133596361093,-0.0011751903592437708
2457730.5009490745,-8.975297095183515e-05,-0.00022530433000712236
2457731.5009490745,-0.0024364127930936326,-0.0009042852027823969
2457732.5009490745,-0.0007897870392365337,-0.0010704364183799578
2457733.5009490745,0.00023562490292093716,-0.000876894524734835
2457734.5009490745,-0.0009856530707174765,0.00017902096569605164
2457735.5009490745,0.001114572895079067,-0.0006681785220636074
2457736.5009490745,-0.00040429158658031355,-0.0009613465362236067
2457737.5009490745,0.00017330678835305853,0.0008388898155283293
2457738.5009490745,-0.0010168975976238362,-0.00021863312442446287
2457739.5009490745,-0.0018030218581141521,0.00018167745171848465
2457740.5009490745,0.0012703584679641478,0.00010867166044337402
2457741.5009490745,-0.0008217422012365505,0.0005263467181232366
2457742.5009490745,0.0006978159765847192,-0.0005476290339174757
2457743.5009490745,0.0019575733151191307,-0.001856216787121841
2457744.5009490745,0.0013816345095407317,0.0006787902561066329
2457745.5009490745,-0.0015989058500739404,0.0007969498918011957
2457746.5009490745,-0.0009359887624278377,-0.0003558718083534283
2457747.5009490745,0.00012029270148971218,-0.001193328270952563
2457748.5009490745,0.0008830397511825263,-0.0007866752134656515
2457749.5009490745,0.001567525743660598,-0.000366524932162411
2457750.5009490745,0.004365299928492153,0.004794744977734041
2457751.5009490745,-0.001567881469266644,-0.0006600221784527202
2457752.5009490745,-0.0017128260532667484,0.0005544397921989816
2457753.5009490745,-0.00015495929879732494,0.001438384438528715
2457754.5009490745,-0.0005126615364655814,-0.000915626692560183
2457755.5009490745,-0.0016611341985499086,-0.0007489758608643231
2457756.5009490745,-0.004109577208104289,-0.0011850400832075568
2457757.5009490745,-0.001499359301449512,-0.0008385073690021103
2457758.5009490745,-0.003779830100767788,0.00046896242637118035
2457759.5009490745,-0.0025970743132541435,-0.000283162834877196
2457760.5009490745,-0.003493401134892997,-0.0006594848862727774
2457761.5009490745,-0.0030350827945903333,-0.0025981766383831747
2457762.5009490745,-0.0027610656532766147,-0.000988316926605004
2457763.5009490745,-0.0042854729565185365,-0.001543640170381586
2457764.5009490745,-0.003169963877711632,0.00019709616419697387
2457765.5009490745,-0.0015946919447343243,0.00011096222986240182
2457766.5009490745,0.002507701760468302,-0.00027004301747308166
2457767.5009490745,0.00647981450494673,0.005981318848715614
2457768.5009490745,-0.001369720442042388,0.0025824965038055018
2457769.5009490745,0.0037800198630912247,0.00572200563884106
2457770.5009490745,-0.0021136503726532398,0.0018626613096728928
2457771.5009490745,-0.00038087095374652176,0.0015645038860465216
2457772.5009490745,0.0009681524422304962,0.0014583090310096329
2457773.5009490745,0.004788119720760777,0.0022090808300976473
2457774.5009490745,0.00038708150570909,0.000686549582130794
2457775.5009490745,-0.00697711123697373,0.005202310077512803
2457776.5009490745,-0.006359177243039501,0.006200760614686995
2457777.5009490745,-0.0023647099319963148,0.004741709495955287
2457778.5009490745,-0.0007580639261063053,0.005287484628933422
2457779.5009490745,0.0033435346516988277,0.004817647423764176
2457780.5009490745,0.0031281544325162435,0.005337222507667487
2457781.5009490745,0.002807438539326693,0.004850678289225772
2457782.5009490745,-0.0017073219855691833,0.0011213804523506482
2457783.5009606485,0.0011749029795978681,0.00041618064122301397
2457784.5009606485,0.0017417403593048472,0.0006421616338380533
2457785.5009606485,0.002556187242725208,0.0018393453939596122
2457786.5009606485,0.0015110122692757611,0.00036353177177722205
2457787.5009606485,-0.0012009908631662176,-0.0004851828309017899
2457788.5009606485,-0.002699479759495036,-0.001800200499712223
2457789.5009606485,-0.0024084446771037668,-0.0015054351985863675
2457790.5009606485,-2.546673388765455e-05,-0.0012141710946742038
2457791.5009606485,0.0032031976645627825,-0.00040578403921016616
2457792.5009606485,0.0011739878161932317,-0.0011867840487005503
2457793.5009606485,0.000576898527984682,0.0001197083043914286
2457794.5009606485,0.0034257296640052785,0.0030941482574932356
2457795.5009606485,0.0010959044407336388,0.0028550334523879677
2457796.5009722225,0.00262901337634419,0.0005725147519394908
2457797.5009722225,0.003703650065642456,0.000442261471128775
2457798.5009722225,0.0029253317580402237,0.0001246594367431329
2457799.5009722225,0.0029912465816636724,0.0006219188349686922
2457800.5009722225,-0.0009478739766905914,-0.0018414367480069174
2457801.5009722225,-9.901221411964054e-05,-0.00027850659461958846
2457802.5009722225,0.001482703777471725,-0.00043065153257560443
2457803.5009722225,0.0013944815306227564,-0.0005361679404782146
2457804.5009722225,0.002087441127829904,-0.00016645169861820926
2457805.5009722225,0.0034660858128974007,-0.0004816225321766905
2457806.500983797,0.0011059091863232708,0.0005972208921441041
2457807.500983797,-0.0034920612766554454,0.0008712940081416193
2457808.500983797,-0.0015352476054007107,0.003431884217264206
2457809.500983797,-0.002146922068523732,0.002191349095487429
2457810.500983797,0.0002649988114363106,0.0031188364754320113
2457811.500983797,5.717473252621699e-05,0.0007124597420757691
2457812.500983797,0.00033146046383192925,0.0010791542430227525
2457813.500983797,-0.0015405659739095054,0.0012261236206425094
2457814.500995371,-0.002731842863074941,0.0024199969717108106
2457815.500995371,-0.001059696411309449,0.0009287030062497968
2457816.500995371,-0.0013012468565636033,-0.0005043990287916953
2457817.500995371,-8.036112850004121e-05,-0.00013718051533035032
2457818.500995371,0.00712553612181699,0.00505599718937484
2457819.500995371,-0.0025367589848602897,-0.0014745773079351539
2457820.500995371,-0.0019982644138057427,-0.001189563443083216
2457821.500995371,-0.00029135942586180956,-0.000993609846683924
2457822.5010069446,0.0009485557163689841,-0.0006620898269477839
2457823.5010069446,-0.00024084505108460186,-0.0001493097604739275
2457824.5010069446,0.0008096154559780419,-0.001264115142913876
2457825.5010069446,-0.00034549189490502526,-0.000389739321457345
2457826.5010069446,8.220967968443276e-05,-0.000932201363509708
2457827.5010069446,0.0009424367694126053,-0.0006930092853603311
2457828.5010069446,3.85344348604937e-06,-0.0010563877196482713
2457829.5010069446,-0.00031499272403713157,-0.0018097352689111115
2457830.501018519,0.0004384234000639391,0.00023810490152328587
2457831.501018519,-0.0007516349657653747,-0.0008763831550518455
2457832.501018519,0.001583112801687355,-0.0010859005973079267
2457833.501018519,0.0002161447491495116,-0.0008393621216735567
2457834.501018519,0.0011788466333947838,-0.00132946616765903
2457835.501018519,-0.0006381002684827364,-0.0014428751911454685
2457836.501018519,-0.0016002565849768274,-0.0019423242994700883
2457837.5010300926,-0.0005968267631582111,-0.0009718314407556438
2457838.5010300926,-0.001017143741293893,-0.0001336022061965788
2457839.5010300926,-0.0068325461973334405,0.0008346060546783771
2457840.5010300926,-0.01037712648974562,0.004716746170129714
2457841.5010300926,-0.010163890200531987,0.004299035765912185
2457842.5010300926,-0.006211149702116249,0.003359560076819028
2457843.5010300926,-0.002294353665940196,0.0016247875870572664
2457844.501041667,0.0027063637333875155,-0.0005732794917910314
2457845.501041667,0.014911337746249932,-0.001400732934916127
2457846.501041667,0.026950311426944543,-0.0023344459227630215
2457847.501041667,0.017975301312811855,-0.0032140130314457665
2457848.501041667,0.009401065966213516,-0.0034406408892981295
2457849.501041667,0.005747500828214344,-0.0017640766581790066
2457850.501041667,-8.273516562947175e-06,-0.0006128818493102449
2457851.5010532406,0.001804413480727232,0.0004409308657822689
2457852.5010532406,0.0012472481835507799,-0.0005769455697828884
2457853.5010532406,0.0016789110844151426,-0.0005498364055193225
2457854.5010532406,-0.0003297203280742456,0.00017864902783244158
2457855.5010532406,-0.0020394562732917996,-0.00034570880997698914
2457856.5010532406,-0.0015047297994775532,0.002374422567864382
2457857.5010532406,0.00812306908464958,0.007321286487954727
2457858.5010648156,0.0008053968865618691,0.0011314635704423829
2457859.5010648156,-0.0007822282913453318,0.0016764704030405278
2457860.5010648156,0.0006558861439443132,0.0017168604398791665
2457861.5010648156,0.0007572483432933761,0.0030289914731396897
2457862.5010648156,-0.000315674813444868,0.0015614365896959817
2457863.5010648156,-0.019283390350567725,0.010669658609431747
2457864.5010648156,-0.0010201144678033504,-0.00048007808329931747
2457865.501076389,0.0011299726055948598,0.00037764474015400287
2457866.501076389,0.0013203773163287295,7.426122950535892e-05
2457867.501076389,-0.00035223270622677065,-0.00046236840613131966
2457868.501076389,-0.0008839124501975461,-0.0008675046605217517
2457869.501076389,0.0008797304500821308,-0.0014086497064820648
2457870.501076389,0.0014223793478108644,-0.0008258245768727885
2457871.501076389,0.0008523228484412255,-0.0001276653245188076
2457872.5010879636,-0.0014957719829963377,-0.002428867807114516
2457873.5010879636,-0.0016750927732600705,-0.0014953641666308178
2457874.5010879636,0.00020709267348508663,0.00028021823143444143
2457875.5010879636,-0.0018178309758589653,-0.0007673483486632846
2457876.5010879636,-0.003384012897064446,0.0014769131102886123
2457877.5010879636,0.00022098155896110413,-0.0004984851688230714
2457878.5010879636,0.0018298516901268428,0.0006274068770769428
2457879.5010879636,0.00022080542295453793,-8.709183171187164e-05
2457880.5010879636,3.59610259189581e-05,-0.0009768487095705334
2457881.501099537,-0.0006597653848604187,-0.0009359656903033988
2457882.501099537,-0.0012510081413729078,-0.0004044090595778557
2457883.501099537,3.5082249908889434e-05,-0.0010333963906372196
2457884.501099537,0.0008064846876031795,0.0003892178968436655
2457885.501099537,0.0014255941921661578,-0.001254363033543656
2457886.501099537,0.0012837808595056975,0.00012952839374279343
2457887.501099537,0.0023027936269054213,-0.0008762243050660784
2457888.501099537,0.0010799242563382407,-0.0009404681058248291
2457889.501099537,0.0004830781743018872,0.00012741292614127736
2457890.501111112,0.0031114263759439665,-0.00013171123829367934
2457891.501111112,0.0018070333587957847,-0.0005487806980846506
2457892.501111112,0.0019621901233927807,-0.0004012850507194268
2457893.501111112,0.0007595386698964324,-0.0007181912189344255
2457894.501111112,0.00010991704826369668,-0.0003724392478353405
2457895.501111112,-0.0011676269469739233,0.00010867999577314247
2457896.501111112,-0.001129526873422999,-0.0011195897620702004
2457897.501111112,-0.00357668053838389,-0.0002279321793954762
2457898.501111112,-0.0016522483678740895,0.00013547231049359623
2457899.501111112,0.006355333074670083,0.007628642682118513
2457900.5011226856,0.001801598970227389,0.0006993752434457616
2457901.5011226856,0.00862042444562745,0.007509783146804596
2457902.5011226856,-0.001303688157055432,-0.0002777057475738154
2457903.5011226856,-0.001420973803646645,-0.0011569309139307388
2457904.5011226856,-0.0005509929141037083,-0.0004941178495024227
2457905.5011226856,0.00733792116429024,0.0045209652332648936
2457906.5011226856,-0.0005059271416938086,-0.0003171512682024597
2457907.5011226856,-0.002246519939023269,0.0006577362296438046
2457908.5011226856,-0.0022799937296796836,0.00023174561311910114
2457909.5011226856,-0.002813462502748698,0.0016032765895018398
2457910.5011226856,-0.0030269022611493367,0.0008016001309876761
2457911.5011226856,0.00015527700326753153,0.0012045887214487496
2457912.5011226856,-0.0015681039472740072,0.00015363860686417599
2457913.5011226856,0.0003038232714199797,0.00074142127919364
2457914.50113426,-0.0008800373190261707,-0.00023593435867531006
2457915.50113426,-0.0010647524769138732,0.0014121199311466018
2457916.50113426,-0.0014527358138441157,0.00037101058763834127
2457917.50113426,-8.707322378090324e-06,0.002079364596294115
2457918.50113426,0.0008463462417203626,0.0005653074179675817
2457919.50113426,-0.0004254511064995175,-8.31311888676444e-06
2457920.50113426,6.044475421057967e-06,0.0030523109519000093
2457921.50113426,0.0009156148912408842,0.002934080322713575
2457922.50113426,0.007986261201732034,0.00600006986165034
2457923.50113426,0.0024050786517140024,0.0030318904598567176
2457924.50113426,0.000564989768131765,0.0022089981746275214
2457925.50113426,-0.0019372645192065555,0.0023745672541551394
2457926.50113426,-0.0016781093174529117,0.0013745932734330834
2457927.50113426,-0.003564969211678562,0.001934770573586694
2457928.50113426,-0.00480982107971402,0.00267950397004017
2457929.50113426,-0.0055692684639160024,0.0022946931294082896
2457930.50113426,-0.0020221526052724027,0.003400293071160405
2457931.50113426,0.003209183003068952,0.004745191428230716
2457932.50113426,0.0030653793759740844,0.003977958836816015
2457933.50113426,0.0064082125800002665,0.003077694937136351
2457934.50113426,0.0017813673703782316,0.002375820193269995
2457935.50113426,0.00035361244852769914,0.0010327737310242282
2457936.50113426,0.0012828557708379257,0.0012348690376168213
2457937.50113426,0.0007804995561646965,0.00114283164718933
2457938.50113426,0.0016192093345904633,0.0020200687878443938
2457939.50113426,0.0017533059649766714,0.0017727435896911657
2457940.50113426,0.0016810337894650005,0.0012225650737530546
2457941.50113426,-0.0073815485864028325,-0.0011725761735138331
2457942.50113426,-0.014862693035812103,-0.0027526073276880865
2457943.50113426,-0.024910014419169967,-0.006369091245291387
2457944.50113426,-0.023036941989201764,-0.009523965961892934
2457945.50113426,-0.010251643684961982,-0.010519910260272122
2457946.50113426,0.004647482040874457,-0.01083629238195502
2457947.50113426,0.014774808490036075,-0.008736183782839585
2457948.50113426,0.018952422739706876,-0.007485370147179663
2457949.50113426,0.01919501487373041,-0.005287643353886685
2457950.50113426,0.009349832038356093,-0.004389373746455237
2457951.50113426,-0.0022220594282845,-0.0023952711597728447
2457952.50113426,-0.003273522264313587,-0.0012410475311424424
2457953.50113426,-0.00011865519952292595,-0.0010511471627769992
2457954.50113426,0.0006879150938762821,-0.001956737801701699
2457955.50113426,-0.0031466955359384366,-0.0016787943350032924
2457956.50113426,-0.0020489870476519,-0.0006476551164496288
2457957.50113426,-0.00023689145513061663,-0.0005390082118004495
2457958.50113426,0.001258246710848835,-0.0012969364178198827
2457959.50113426,0.001862713304612295,-0.000818918619530326
2457960.50113426,0.0013079276475329645,-0.0003610575245274522
2457961.50113426,-0.000538052888220594,-0.0009056141538347636
2457962.50113426,-0.001046430649478703,-0.0004992759427671473
2457963.50113426,-0.0023507772332434056,-4.4812940333721686e-05
2457964.50113426,0.0007744162777003926,-0.0010845530925389548
2457965.5011226856,0.00032340242660086653,-0.0013278055501898542
2457966.5011226856,4.3325841350546743e-05,-0.0011331083984213292
2457967.5011226856,0.007321582085412289,0.0035309327238093324
2457968.5011226856,0.0003439188977075802,-0.000402931524975131
2457969.5011226856,-0.0026933931226347007,-0.0020286769723936583
2457970.5011226856,-0.00506616486687984,-0.0031677907964088687
2457971.5011226856,-0.0035540969129679804,-0.004663813072574058
2457972.5011226856,-0.00040955376563176453,-0.0039582636157557425
2457973.5011226856,0.0018140129732704176,-0.003929715478105838
2457974.5011226856,0.006442541761707301,-0.0026817955731340587
2457975.5011226856,0.005412611539520263,-0.0034988619049705107
2457976.5011226856,0.0031859436741670044,-0.002800312084734238
2457977.5011226856,-0.0010185675897917594,-0.002140627540683231
2457978.5011226856,0.0010745934904791928,-0.0003020817534219027
2457979.501111112,-9.452924950427754e-05,-0.0019866740692298383
2457980.501111112,-0.00032065512295022534,-0.0021585945902846447
2457981.501111112,-0.001399397410465518,0.00032891788408670437
2457982.501111112,-0.007973793704292255,0.00021219585857943493
2457983.501111112,-0.014508674131180253,0.0007753726423642658
2457984.501111112,-0.01427602864556625,0.0005469315431990641
2457985.501111112,-0.0070581512489035604,0.0018466124897981164
2457986.501111112,0.00400761714643311,0.002483731434324563
2457987.501111112,0.0063808602817265764,0.0017368631777772627
2457988.501111112,0.0010171273787885021,0.0017753253710864698
2457989.501099537,-0.0018391916131609877,0.000590173643237769
2457990.501099537,-0.003744584826347409,-0.000392887389596826
2457991.501099537,-0.00177313484423375,-0.0010629738720136469
2457992.501099537,0.0020213591934991537,-0.0005856817465755569
2457993.501099537,0.004668211571832845,-0.000855404982463952
2457994.501099537,0.0063902437883895935,0.0007441763134882914
2457995.501099537,-0.0020175938051082477,-0.0002483905677820103
2457996.501099537,-0.015020765514271431,0.0015807139329018082
2457997.501099537,-0.024449883601108693,0.004122389936766067
2457998.5010879636,-0.030245304551544852,0.0038591034056892175
2457999.5010879636,-0.020704490259147064,0.006833879138919994
2458000.5010879636,-0.006290721738642195,-0.006533998179256042
2458001.5010879636,0.028388713204749307,-0.011519977149912522
2458002.5010879636,0.04904311928379893,-0.011217821504891581
2458003.5010879636,0.05997094410979992,-0.008785976153646392
2458004.5010879636,0.044219765172254094,-0.003907222628352701
2458005.5010879636,0.019039956902478124,-0.000328585001324091
2458006.501076389,0.002996272322153767,0.0009577021896207715
2458007.501076389,-0.0017928396061984624,-0.0008275433739228178
2458008.501076389,0.0001354838232058626,-0.0003171717949220013
2458009.501076389,-0.00031369063836920015,9.185925121751472e-05
2458010.501076389,-0.004481635986582019,-0.002028220589364418
2458011.501076389,0.0005891740220780054,-0.0009831251996281726
2458012.501076389,0.00231474824676086,-0.0011453774775814292
2458013.501076389,0.009079478838433266,0.00012170294810623823
2458014.5010648156,0.007145730804210026,-0.002067791919498068
2458015.5010648156,0.006467494446318014,-0.0011467622871386934
2458016.5010648156,0.00304865731363498,-0.0010659520659518414
2458017.5010648156,0.0024975677969197715,-0.0015140773880747765
2458018.5010648156,7.091154578131481e-05,-0.0009674716811835286
2458019.5010648156,-0.0015214499609823191,-0.0026169755108560733
2458020.5010648156,-0.00041962245987769655,-0.0038912269514161874
2458021.5010532406,-0.0008621560782509736,-0.004600096061359522
2458022.5010532406,-0.002916163148554308,-0.006911212631381974
2458023.5010532406,-0.007590381544403835,-0.005489398751775182
2458024.5010532406,-0.011639818549298,-0.00471892702023608
2458025.5010532406,-0.008954518472773532,-0.0020613125090888835
2458026.5010532406,-0.00697897344781193,-0.0019113280679557418
2458027.5010532406,0.00021386575244883727,-0.002962115365778891
2458028.501041667,0.007560726441855666,-0.00240725936789499
2458029.501041667,0.013645642544118135,-0.0014804620565830539
2458030.501041667,0.015412006358662451,-0.0001550841415510749
2458031.501041667,0.010128588040926551,-0.0008690149993953425
2458032.501041667,0.0003084839121832993,0.002831963153615813
2458033.501041667,-0.0035966838508396707,0.002947465114842299
2458034.501041667,-0.0036536298085776695,0.0017416469576084833
2458035.5010300926,-0.0006379752193754835,0.0036824748293551647
2458036.5010300926,-0.0018145378519535617,0.0026872756810715813
2458037.5010300926,-0.0006923334536408642,0.0017351607988760002
2458038.5010300926,-0.0021636739566336083,0.0018955459031770093
2458039.5010300926,-0.001098573130029125,0.0007622375586352055
2458040.5010300926,0.00022378068706554812,0.0022100596052362503
2458041.5010300926,-0.0006504069894452571,0.0021075458857509406
2458042.501018519,0.0010694832166287746,0.0029087659685738494
2458043.501018519,-0.002903121458781555,0.0007679109077481896
2458044.501018519,-0.0025746300217182054,0.002385260098940927
2458045.501018519,-0.001384608406598317,0.0005596390845428525
2458046.501018519,-0.0005550480548992806,0.0008130708828573536
2458047.501018519,0.0012151300950319817,0.0024262887493128743
2458048.501018519,0.0003812488520973632,0.001592087764424449
2458049.5010069446,0.0014770312187252564,0.0006457651665553946
2458050.5010069446,0.002205834537075968,0.001369035925610017
2458051.5010069446,0.0009741870386289551,0.000609290711246585
2458052.5010069446,5.6989906161661494e-05,0.002163105857439467
2458053.5010069446,-0.0005427657247564117,0.0006872267251851941
2458054.5010069446,-0.0007664431006804401,0.0024818148766536973
2458055.5010069446,-0.0012449241924332192,0.00041602581156178906
2458056.5010069446,-0.0010828198065899435,0.0017963837230623866
2458057.500995371,-0.003349643582980996,0.00092558070118376
2458058.500995371,-0.004958669911120765,0.0008078754701782065
2458059.500995371,-0.006219514403903659,-0.0015469173342017686
2458060.500995371,-0.004699192978956949,0.00108071539789491
2458061.500995371,-0.0013978580050789322,-1.2297850520511577e-06
2458062.500995371,0.0008301966481792957,0.0005042191190623804
2458063.500995371,-0.0003266087685775904,-6.860151999562713e-05
2458064.500995371,0.0016350073920246293,0.0009917148915263958
2458065.500983797,-0.0008716310600583972,0.0008718321313457605
2458066.500983797,-0.00038265498529155767,0.0010467657431686836
2458067.500983797,0.002128193829265753,0.0024010606096384057
2458068.500983797,-0.0004981216142364389,0.00036355501265696814
2458069.500983797,-0.0003651498958534057,0.0004764549697023044
2458070.500983797,0.0006723182941045187,0.0004616413586413064
2458071.500983797,0.0003945753934280653,-0.000592344946023284
2458072.500983797,0.0018036581750954846,-0.001205881338893447
2458073.5009722225,0.0018732169707493247,0.00017872026285731021
2458074.5009722225,7.06585138744164e-05,-0.0008417133403380219
2458075.5009722225,0.0010549197430052045,-0.0009955294886916412
2458076.5009722225,0.0018575256328475858,-0.0003849233495727156
2458077.5009722225,0.0024283036810491157,-0.0007381506055263146
2458078.5009722225,0.004168051774709012,-0.0004829581144722985
2458079.5009722225,0.0016946101179930934,-6.203877410687543e-05
2458080.5009722225,0.0006607709080689814,-6.969017833096298e-05
2458081.5009722225,-0.0005788151751279884,-0.0002563301364524785
2458082.5009722225,-0.002498948322478366,-0.00046507444297738443
2458083.5009606485,0.0021986483290174085,0.0012970519186954526
2458084.5009606485,0.0010275124776989092,0.00013508367018862932
2458085.5009606485,0.0008666599848557976,1.0027343389150528e-05
2458086.5009606485,-0.003516549557877325,-0.0012293743998721437
2458087.5009606485,0.0003706854941150766,0.0007676445165401868
2458088.5009606485,-0.0005950957056477099,-0.0006811091464896871
2458089.5009606485,0.00043696897392468307,-0.0010194235765127522
2458090.5009606485,0.001281535721148083,-0.0008810478704769202
2458091.5009606485,0.00027242132315385113,0.00043347065776787964
2458092.5009606485,0.0008873033916005498,-0.0006782998308029925
2458093.5009606485,0.002594795494921724,-0.00010889818779504602
2458094.5009606485,0.0011679353683615357,-0.0009459869233126266
2458095.5009606485,0.0011136190109453672,-0.0004357573690720913
2458096.5009490745,-1.7118547112484567e-05,-0.0009942216360890688
2458097.5009490745,0.0005579322958699951,-0.0011209347266241054
2458098.5009490745,0.001953214227908599,-0.0003648429815987836
2458099.5009490745,0.0041287087319009826,-0.00012393448372342126
2458100.5009490745,0.0016560393028258688,-0.0012055820758150432
2458101.5009490745,0.0002597320208997594,-0.0009298527281801614
2458102.5009490745,0.0011676829842220766,-0.0014383683838792255
2458103.5009490745,0.001478268381392647,0.000139642267032911
2458104.5009490745,0.0024524982676347295,0.0008300144494129323
2458105.5009490745,0.0013523476306460972,0.00019675225187792777
2458106.5009490745,0.0012949367495473346,-0.00010809635627723967
2458107.5009490745,0.007185123308367317,0.0041005482451415215
2458108.5009490745,-0.0013017638405660454,-0.0005231678055995665
2458109.5009490745,-0.004318210203375261,0.0015423278657601808
2458110.5009490745,-0.0013472156701318122,0.0027573468269340767
2458111.5009490745,-0.00026493661941664695,0.0008840046303684387
2458112.5009490745,0.0008152768072405355,0.00272147530103183
2458113.5009490745,-8.23275349840087e-05,-9.118327950239685e-05
2458114.5009490745,-0.001347282318050547,-0.0009140167972284224
2458115.5009490745,-0.0012672610470755483,0.00011151305304499735
2458116.5009490745,-0.003144245246569273,-0.001598613469222295
2458117.5009490745,-0.0011262085330195318,-0.00013523707415286133
2458118.5009490745,-5.806663774487569e-05,0.0002245915216728746
2458119.5009490745,-0.0005334231662152601,-0.0006976542310509125
2458120.5009490745,0.0007103069572980508,0.0003313183429138775
2458121.5009490745,-6.267051090490885e-06,0.0001910848461342062
2458122.5009490745,-1.76104139659727e-06,-0.0010821454729257618
2458123.5009490745,0.00017685882469503823,0.0004392283020570915
2458124.5009490745,6.995608006486884e-05,-0.0006446557296648707
2458125.5009490745,-0.0011031510713199904,-0.0009350330772503164
2458126.5009490745,-3.220270097140643e-05,-0.00048122020577227035
2458127.5009490745,-0.0005629941542159537,-0.0004351338343460496
2458128.5009490745,-0.0004586446440799654,-0.0019057252565986337
2458129.5009490745,-0.0007381984726424891,-0.0013067582557225678
2458130.5009490745,-0.0019549172653061837,0.0006171134060242507
2458131.5009490745,0.0003950375680103095,-0.00034869598617138673
2458132.5009490745,0.0010379475038673732,-0.0004748669666420235
2458133.5009490745,0.0010826647766260988,0.000293218961787129
2458134.5009490745,0.0009356468047589675,0.0003534855994061443
2458135.5009490745,-0.0005496385757112009,-0.0012169548072209363
2458136.5009490745,0.0015170130597138782,-0.00018173441409189767
2458137.5009490745,-0.0007207210536092241,0.0004694611154996093
2458138.5009490745,-0.0009410087243292578,0.0003441906737851619
2458139.5009490745,-0.0007780849219190928,0.001295105091581808
2458140.5009490745,-0.0015931988740872662,-0.00024580199005225543
2458141.5009490745,-0.0018277070500784746,-0.0009373153912462283
2458142.5009490745,0.0005428836326565226,-0.0007191309692456499
2458143.5009490745,-0.0002620884920346063,0.00011614063530963675
2458144.5009490745,-7.536330917657599e-05,-0.00026922024206607105
2458145.5009490745,0.0021557668605708792,2.473602092048805e-05
2458146.5009490745,0.002338735714801656,0.0016635666193991888
2458147.5009490745,-0.0003027876621430968,-0.0008428814687978958
2458148.5009490745,0.0013133702399846514,1.2975635991715994e-06
2458149.5009606485,-0.00069413126003356,0.0009922293232832902
2458150.5009606485,9.664008755527765e-05,-0.0007022483497847865
2458151.5009606485,-0.000950656874089304,-0.0019041817897664244
2458152.5009606485,9.439206721225407e-05,8.895870757320308e-06
2458153.5009606485,0.0006387535588926791,0.0009678108889837945
2458154.5009606485,0.001247901132432592,-0.0010566214770120054
2458155.5009606485,-0.0026960098908300444,0.0004750760148618127
2458156.5009606485,-0.0059209474334281234,-0.0007488071005164849
2458157.5009606485,-0.008117127099061356,-0.00010106882996519605
2458158.5009606485,-0.006593192242582123,0.0023371724002980137
2458159.5009606485,-0.001044599534741483,0.0016820118845369569
2458160.5009606485,0.0027899543518142386,0.0021021357331263836
2458161.5009722225,0.004721768377180782,0.0005760837431479383
2458162.5009722225,0.006075811062255056,-0.00042804601341758157
2458163.5009722225,0.004677145385260736,-0.00035300938801008396
2458164.5009722225,-0.0005399786561905302,-0.001557064336274407
2458165.5009722225,-0.004099848983674365,-0.0012421223901162301
2458166.5009722225,-0.002327073418145827,-0.0012981897891170984
2458167.5009722225,6.743777395722696e-05,-0.00016444293967302496
2458168.5009722225,0.0004131002100211054,1.476375372291728e-05
2458169.5009722225,2.7211893880194287e-06,-0.0008041693698594837
2458170.5009722225,-0.000499114050766102,-0.00028828145968328914
2458171.500983797,0.0010812646937080049,0.000470275123396555
2458172.500983797,-0.0013150237294690878,-0.0011807749170305874
2458173.500983797,-0.00037761849231677147,0.00043172705251353
2458174.500983797,0.0011167234290063975,4.983577578431538e-05
2458175.500983797,0.00013708796951258538,0.00199028174839203
2458176.500983797,-0.0011677842779844185,0.00012889755091354468
2458177.500983797,0.0008580903834034375,0.00026020865421301715
2458178.500983797,-0.0009104957087233518,-0.00022993178356465514
2458179.500983797,-0.00032897250853413805,0.00231935137242702
2458180.500995371,-0.0007153142967581134,-0.0003241942124587603
2458181.500995371,0.0008887389109412437,-0.0004034130747805264
2458182.500995371,0.001272172544312168,-0.00035013777381879716
2458183.500995371,0.0013287872436215224,-0.00016554467925746971
2458184.500995371,0.001320034263085867,-0.0013526417309602788
2458185.500995371,0.004356343308072614,-0.0007307683966679816
2458186.500995371,0.0002129646994215235,-0.0008886930488022186
2458187.500995371,-5.388753054934766e-05,-0.0012670784021579558
2458188.5010069446,0.006186155062640647,0.005215821600429548
2458189.5010069446,-0.0009276361367394347,0.0003115488241976287
2458190.5010069446,-0.0010310236661035827,-0.0004546242312578807
2458191.5010069446,-0.0013693054732451437,-0.00019782118152726988
2458192.5010069446,-0.002275010005992918,0.0008138069226683411
2458193.5010069446,0.0019427286373054065,0.001988984945047539
2458194.5010069446,-0.00025932602015599443,0.00012626261969208064
2458195.501018519,-0.00048467342018385096,-0.0005162529323022349
2458196.501018519,0.0013157219691310393,0.0017648699253166142
2458197.501018519,-7.931665308938353e-05,-0.000645073147038734
2458198.501018519,0.0006073538971780623,0.00044831455579551676
2458199.501018519,0.0008975075855881638,0.0007263824726993849
2458200.501018519,-0.0003867987052720965,-0.00035597852770150593
2458201.501018519,0.0004581832864107967,0.0002901338668866994
2458202.5010300926,0.001048189604371039,0.0006871259578665208
2458203.5010300926,0.000191390001565209,-0.0014678139026103546
2458204.5010300926,-0.0008025969627379749,-0.0011622570250793122
2458205.5010300926,-0.0011036668137046513,0.00043640376665059227
2458206.5010300926,0.0013810919922225635,0.0015181356836490956
2458207.5010300926,0.0011036863396419903,0.00022682778122651775
2458208.5010300926,-0.0006450855474235544,0.00027414586197512436
2458209.501041667,-0.0005349184047430072,-0.0011051308805899445
2458210.501041667,-0.0007850163051787651,-0.001328638764801915
2458211.501041667,-0.0025898386303252756,-0.0014554285920595662
2458212.501041667,-0.0014887125692022323,-0.0038046944003678157
2458213.501041667,0.00023943383264912353,0.002450957250323002
2458214.501041667,-0.00028290749187790683,0.001276908012293491
2458215.501041667,0.00045771486617299955,0.0020388077735379105
2458216.5010532406,0.001368530830192935,0.0013766457150735363
2458217.5010532406,-0.00023211571680621125,-0.0006120800130399716
2458218.5010532406,0.0020147853514046205,0.0001585401097419284
2458219.5010532406,0.0014156220479680077,-0.00046474806686649207
2458220.5010532406,0.0028561521101295295,0.004567011101266024
2458221.5010532406,-0.0004433145404189507,0.0011752230934571543
2458222.5010532406,-0.00042202168243211106,-0.0009164693777814628
2458223.5010648156,-8.499194576436179e-05,-0.0011075387945503733
2458224.5010648156,-0.0008381548256624245,2.9220397915931255e-05
2458225.5010648156,-0.001625720375491973,0.0006525188806204354
2458226.5010648156,-6.293281159628391e-05,0.0011933799407283425
2458227.5010648156,-0.0024386970447709154,-0.0007500095244024453
2458228.5010648156,-0.002086972817032536,-4.968595374213967e-05
2458229.5010648156,-0.00019279472627968958,-0.000640068970968867
2458230.501076389,0.002612927109678145,-0.0008249476677288237
2458231.501076389,0.002644555239740586,-0.000356679067278594
2458232.501076389,-0.000594752786901149,-0.0005013496562577164
2458233.501076389,-0.0007462802766784677,0.0015451388723568202
2458234.501076389,-0.0005766426213616439,-0.0003154347960704339
2458235.501076389,0.0009604598780965534,0.0005561190833052814
2458236.501076389,0.0011368191632642217,9.566556340854197e-05
2458237.501076389,-0.0010677447153628556,-0.00014122246686946207
2458238.5010879636,-0.002039764163180182,-0.0004901577523687219
2458239.5010879636,-7.493007068672286e-05,8.86214513271344e-05
2458240.5010879636,0.0017656852531699443,0.00021813756057509766
2458241.5010879636,0.000548050374385404,-0.00042465782191566633
2458242.5010879636,-0.0009945138550169967,0.0005774008397296132
2458243.5010879636,0.002001229600007639,0.0036302278163987036
2458244.5010879636,-0.001146597290194641,0.0003218128677560159
2458245.5010879636,-0.0012866960628227612,-0.0007925275735916679
2458246.501099537,0.0004321441939485883,0.00024338429771393456
2458247.501099537,0.00034229182988834933,6.285499668713323e-05
2458248.501099537,0.0013214627058525613,0.0007433210638058664
2458249.501099537,-0.0002488954353149216,-0.00025647970852341544
2458250.501099537,0.0002642419702661675,-0.000607112188628203
2458251.501099537,-0.000996474189748433,-0.00012259093761427827
2458252.501099537,-0.0014162828431803806,-0.0003341717551928731
2458253.501099537,-0.0008977411553210441,0.0005833077788099122
2458254.501099537,0.0005205682320654735,2.5042684098320894e-05
2458255.501111112,-0.0012988069592850787,3.4360770061943034e-05
2458256.501111112,-0.00022647136319624994,-0.0010095941686300706
2458257.501111112,-0.0018451493690668135,-0.0009250866265536198
2458258.501111112,0.00016181535680550736,0.0009460884011248934
2458259.501111112,0.00015611362236306572,-0.0010329663934814783
2458260.501111112,0.0011457647843439796,0.0008915276973681448
2458261.501111112,0.0013954767770726663,0.0006957077477396694
2458262.501111112,0.001957277150677498,0.0007357813026109117
2458263.501111112,0.004518281503104649,0.0003842075894806705
2458264.501111112,0.0015528867151812828,0.0008021112790470176
2458265.5011226856,-0.0018185784032753115,-0.001186948663599223
2458266.5011226856,-0.0015703885628932238,0.0004472624521038003
2458267.5011226856,0.004774157775224664,0.007440858121650234
2458268.5011226856,-0.00099551327462044,0.0009207566019451694
2458269.5011226856,0.00035076700564649156,0.0007079092012206424
2458270.5011226856,0.001164778881599902,0.00012567322169265049
2458271.5011226856,-0.0006580779697784669,-0.0006270872827183116
2458272.5011226856,-0.0015681147932763745,-0.0013892589435475042
2458273.5011226856,-0.004838305067771344,-0.0006681355254285498
2458274.5011226856,-0.0033008214968724397,-0.0012150460241159104
2458275.5011226856,-0.001402843428384852,0.0004582349526283816
2458276.5011226856,0.00231760809673756,0.0011516823950809716
2458277.5011226856,-0.0004650432351809568,-0.0007802571958453909
2458278.5011226856,-0.00027471304282631817,0.0008370894193192086
2458279.50113426,-0.0007409259881914301,-4.203828864250195e-05
2458280.50113426,-0.0020676242502775753,7.22058810863954e-06
2458281.50113426,-0.0019193752444711981,5.3856818709956235e-05
2458282.50113426,0.0005726123545135647,2.5562555401110455e-05
2458283.50113426,0.001976539794601293,-0.0007476992245840639
2458284.50113426,0.00015898704433838905,-0.0006237438793218854
2458285.50113426,-0.0002177751242445322,-0.0012080142475240812
2458286.50113426,0.004424839791475727,0.004291199341967453
2458287.50113426,0.00040300907586494477,-0.0005203558154917494
2458288.50113426,-0.0006079175162842344,-2.7199799769521563e-05
2458289.50113426,-0.0009248816318208983,0.0007266239915173216
2458290.50113426,-0.0011860389447985711,0.0012808437865400187
2458291.50113426,-0.0011930319994933286,0.0013916933333849447
2458292.50113426,0.005356118313482565,0.003996913002527416
2458293.50113426,0.0014180978913118977,0.0009572980531370616
2458294.50113426,0.0016979205213435123,-0.0004231179070060293
2458295.50113426,0.0006759884018839316,0.0006518112804626033
2458296.50113426,-0.002621088017803649,-7.499130276426894e-05
2458297.50113426,-0.0029847249615656533,-0.0017624721352960803
2458298.50113426,-0.0004454675001295042,0.00021553812841538733
2458299.50113426,-0.0025937643255631816,-0.0008015244658432
2458300.50113426,-0.0015992487600211599,4.914229633006226e-05
2458301.50113426,-0.001071340198177907,0.0004670511920968768
2458302.50113426,0.0005058085518741043,0.0006907178169770868
2458303.50113426,0.001763837216917609,-0.0005572103671855404
2458304.50113426,-0.0003899020399048806,0.0001516725356382937
2458305.50113426,0.002784018494602726,0.0004980372970218454
2458306.50113426,-0.000625657439424196,-0.001546650733729894
2458307.50113426,0.0005353875256686007,6.873827006526463e-05
2458308.50113426,0.004169815783571609,0.0016816707026082788
2458309.50113426,0.005663906747712808,-0.0007691387544305291
2458310.50113426,0.0032658643214953553,-0.00034343561667819083
2458311.50113426,0.002527531717004883,0.0003839057906172518
2458312.50113426,0.0060415929301474965,0.0035644898793754107
2458313.50113426,0.0004093278310567549,-0.00024249628031890774
2458314.50113426,-0.0005966562911514832,0.0001744585611560588
2458315.50113426,0.0011575073215278338,0.0006851070696299369
2458316.50113426,-0.0012841888014969716,1.7094488336182055e-05
2458317.50113426,-0.0009821875866330785,-0.0008882807866697534
2458318.50113426,-0.003578825068013932,0.0007966635638505775
2458319.50113426,-0.0036545591239187233,-0.0011549911627897025
2458320.50113426,-0.00183074019025777,2.318638189849349e-05
2458321.50113426,-0.00010308055103633652,-0.0006511824565301484
2458322.50113426,-0.00024259345804846115,0.00033527596899106925
2458323.50113426,-0.0011111823472685248,8.092438667402464e-05
2458324.50113426,-0.0008600493171692779,0.00020048699626338566
2458325.50113426,-0.0008100570289706141,0.0001398509130991467
2458326.50113426,-0.0025356449112487176,3.744568378321402e-06
2458327.50113426,-0.0014860817386626037,-0.0003576987513135222
2458328.50113426,-0.0014254191560657036,0.00016538203380560705
2458329.50113426,0.000807432808202295,0.0002739916403784217
2458330.5011226856,0.0028179315726432597,0.0006295543821158579
2458331.5011226856,-3.174622896718711e-05,0.0005310432779974649
2458332.5011226856,-0.0005131843538598478,-0.0007708902290005372
2458333.5011226856,0.002183198620652597,0.0006476020469924657
2458334.5011226856,0.001884659686725814,0.00037310065555923896
2458335.5011226856,0.0030281534958797674,-0.0006813076205823209
2458336.5011226856,0.0029414451714255873,-0.00037187363722199527
2458337.5011226856,0.0016791622010200174,0.00010673071925590665
2458338.5011226856,-0.00052359035202975,0.00037764167685367045
2458339.5011226856,0.0005583745187525185,-0.00035191916369237516
2458340.5011226856,-0.0004884674523547468,-0.001156387299880293
2458341.5011226856,-0.0003546925491100981,-0.000376842373489005
2458342.5011226856,-9.28747186727e-05,0.00024792538201983083
2458343.5011226856,-0.000680269302003978,0.00029278330973984024
2458344.501111112,-0.0014205871418416036,0.0010736422616143125
2458345.501111112,-0.002418940862474378,0.0005575484860187522
2458346.501111112,-7.43526647990056e-05,-0.0008262192751658774
2458347.501111112,0.0008047868883850584,-9.254080590529328e-05
2458348.501111112,0.002190268315003997,0.0019024877041600558
2458349.501111112,0.002172838346978597,-0.0018772967145843239
2458350.501111112,-0.0011425324787184446,-0.0007915971365350343
2458351.501111112,-0.0025467773920175726,-0.0009347760494050746
2458352.501111112,-0.002078939432104391,-0.0003103545975609239
2458353.501111112,-0.0023487799316420973,0.000431609239299742
2458354.501099537,-0.0018774624253237926,0.0014571005126697738
2458355.501099537,0.001110395307199652,1.0900838207450349e-05
2458356.501099537,0.0042187363796968545,0.0021202935643499956
2458357.501099537,-0.00046510411807690035,-3.074515713213906e-05
2458358.501099537,-0.00139565808879552,-0.00015198447193055637
2458359.501099537,-0.0004916750779115021,-0.0006654892357831296
2458360.501099537,0.00043665362505811487,-0.0010225175703697576
2458361.501099537,0.0003046211283504783,-0.0005018644509891477
2458362.501099537,0.0036228130769012773,0.0008664577343901005
2458363.501099537,0.0022849413100446,-0.0002836566760962875
2458364.5010879636,0.0014209574761539993,0.0005279473518298829
2458365.5010879636,-0.00029689176615572933,-0.001492968983880856
2458366.5010879636,-0.001211843383120525,3.6878492705836005e-06
2458367.5010879636,-0.001539824486182637,-0.0006877166500136166
2458368.5010879636,-0.0015669393242794271,-0.0006597499732645054
2458369.5010879636,-0.0004701951860600905,0.0007929460967680749
2458370.5010879636,-0.0014102108208931428,-6.29316457725863e-05
2458371.5010879636,-0.0023598728871511705,0.00252471872525269
2458372.501076389,0.0011787504282640493,0.005265796648655234
2458373.781284723,0.0008936881032241865,-0.00397100426815674
2458374.781805556,0.001367376751434919,-0.0011646804993041035
2458375.501076389,-7.47155267037485e-05,-0.0005542529924767221
2458376.501076389,0.0013896283741379422,-0.00038766099758019164
2458377.501076389,-0.00037823220757324277,0.0013828007465347808
2458378.501076389,-0.0008435024072555039,-0.0009144225643755937
2458379.5010648156,-0.002444249722821446,-0.0011835690463892815
2458380.5010648156,-0.001461275714538431,0.0006502281191111577
2458381.5010648156,0.00022936875559799973,0.0001331157336347791
2458382.5010648156,-0.0004965741432802582,0.0003237232382691332
2458383.5010648156,-0.0005571598727662594,0.0008580649262971752
2458384.5010648156,-0.002275716411059082,0.0006019621675734652
2458385.5010648156,-0.0024485331912210135,-0.00017410277415389895
2458386.5010532406,0.00033330602797727334,0.001494267156558531
2458387.5010532406,0.00136994654389673,0.0014162125453022047
2458388.5010532406,0.0020977236889841355,0.0003141872054760894
2458389.5010532406,0.001453965248476456,0.0008426425696134706
2458390.5010532406,0.0016981193996461516,0.001014060427551899
2458391.5010532406,0.0014310666290854681,-0.0007720544403193639
2458392.5010532406,0.002404935502163851,-0.0015404842599556696
2458393.5010532406,0.0012829738768604184,-0.0020289346472205203
2458394.501041667,0.001397183196517182,-0.0008001262170996415
2458395.501041667,-0.00039113456014840044,-6.861521376060288e-05
2458396.501041667,0.0022013312157439058,0.0012366823530938161
2458397.501041667,0.0009540693626211845,0.0008000011408357696
2458398.501041667,-0.00038555687419795747,-0.001297662105839697
2458399.501041667,-0.0003627489611075075,7.109253272788943e-05
2458400.501041667,-0.0004631061301012624,-0.0006683578054665122
2458401.5010300926,0.0004056542930220643,-0.00015532269605520352
2458402.5010300926,0.00021902393836670757,-0.0003934932295484838
2458403.5010300926,0.0015629112626412633,0.0003984407877214847
2458404.5015509264,0.002238242579120068,-0.0003574851045324733
2458405.5010300926,0.00039134957609279525,-0.00048825658426799543
2458406.5010300926,4.820382530892956e-05,-0.00015923059274430316
2458407.5010300926,-0.0006494729002702304,-0.0012821871518306415
2458408.501018519,-0.0015956667848778443,-0.00046964826388140395
2458409.501018519,-0.0011151883146037387,0.0003540800353376638
2458410.501018519,-0.0011403162684640576,-0.00022966984212276898
2458411.501018519,-0.002079383552772228,-0.0001572200753045517
2458412.501018519,-0.002000896474359176,-0.0010326833037025266
2458413.501018519,-0.0011428059904603346,-0.00013696738062128538
2458414.501018519,-0.001789749760146675,-0.0013844312749117878
2458415.5010069446,-0.000450941442699725,-0.00024377924051992086
2458416.5010069446,-0.00033227355802204075,-0.000364485661125259
2458417.5010069446,-0.00036635721851767833,-0.00015815140482065157
2458418.5010069446,0.0008108562709097492,0.0002438815548884801
2458419.5010069446,-0.0008848183104674073,-0.00019111783046676218
2458420.5010069446,0.0004604816192185947,0.0016163481196926647
2458421.5010069446,0.00026881739537963693,-0.0005940504362201932
2458422.500995371,0.0050201476402018524,0.004733727526776887
2458423.500995371,-0.0010840379902568467,-0.0005275940983814123
2458424.500995371,-0.0006566657539729308,0.0012478528068573481
2458425.500995371,-0.000698442031341069,0.00014906574355521765
2458426.500995371,-0.0006191590287507406,-0.0006669480501566551
2458427.500995371,-0.0002022942948410714,-9.577979448815064e-06
2458428.500995371,-0.0006157551786525082,4.9603895658372954e-05
2458429.500995371,0.00019618398732521445,0.0006234379475315035
2458430.500983797,0.00040590692384492286,0.0011921953183100346
2458431.500983797,0.0008362204073108261,0.001223099400976058
2458432.500983797,3.099740652666067e-05,-5.652449917824851e-05
2458433.500983797,-0.0007234059934752487,-0.0006262657381482623
2458434.500983797,-8.622002389550837e-05,0.0011554095401253637
2458435.500983797,0.001241151765987968,6.876906202534458e-05
2458436.500983797,-0.0006007172814540343,0.000559873973606944
2458437.500983797,-0.0003585134755957699,-3.0151264961021737e-05
2458438.5009722225,-0.0002537205476052108,0.0002816091342827421
2458439.5009722225,-6.254630285518052e-05,0.00018252807485394227
2458440.5009722225,0.0030518203593149604,0.0007107891310465489
2458441.5009722225,-0.0006839568257121385,-0.0005156048290004024
2458442.5009722225,-0.0017725961098713353,-0.0007709406534789584
2458443.5009722225,0.0026670061642217035,0.00161628121478443
2458444.5009722225,0.0018749872280071126,0.002383253438932096
2458445.5009722225,0.0035181674219923187,0.0016635819998269445
2458446.5009722225,0.001395038056077497,0.00020087091546577658
2458447.5009722225,-0.0005661853905506188,0.000423778080440141
2458448.5009606485,0.0008290210915037427,-0.00015464224479773775
2458449.5009606485,0.00027339860815062226,0.0005578389719443732
2458450.5009606485,-0.0008173761773959427,-0.0007042704402296635
2458451.5009606485,-0.0004943996498438897,-0.0012242695006389182
2458452.5009606485,-0.000378613820637197,-0.0014116068862486072
2458453.5009606485,0.0006873254995795004,0.00040131363538751586
2458454.5009606485,-0.0010342076091984153,0.00010919094181620752
2458455.5009606485,-0.0008684338995695374,-0.00031105833423883953
2458456.5009606485,0.0005480925679458655,0.0005995902627065383
2458457.5009606485,-0.00027901711378101445,0.00032364066734581087
2458458.5009606485,0.0014758543179400987,0.00017060956173174603
2458459.5009606485,0.000996512325395252,-0.0011219343590227597
2458460.5009606485,-0.002259472582711882,-0.0016246115193953286
2458461.5009490745,-0.00033745583413970134,0.0014349129882533283
2458462.5009490745,0.0004989078544729219,-0.001109221078368231
2458463.5009490745,0.0007166114586837592,0.0009305637041003548
2458464.5009490745,-7.272530438985984e-05,-0.0008493025059202606
2458465.5009490745,-0.0002140411807076402,-0.0013129666290870791
2458466.5009490745,-0.0009788109425132785,-0.00045729765012162576
2458467.5009490745,0.003643566775890491,0.004348322615549401
2458468.5009490745,-0.0006380803833284044,0.0003614420176936769
2458469.5009490745,-3.068763398993683e-05,2.177223863133752e-05
2458470.5009490745,0.004141912458400812,0.004902386688505305
2458471.5009490745,0.00268228660137664,0.004579900789410555
2458472.5009490745,0.0013859215060515152,-0.00011892290742977726
2458473.5009490745,-0.00032879439666232867,6.987547637406562e-06
2458474.5009490745,0.00048448532876116515,-0.00020073928296680834
2458475.5009490745,-0.001787580125015863,-0.0008526903060087329
2458476.5009490745,0.00038756223270499236,-0.0014135550872878932
2458477.5009490745,5.1427778559047e-05,-0.0005659332646271132
2458478.5009490745,-3.820036425071087e-05,-0.0011842498951840066
2458479.5009490745,-0.0009122219314293538,0.0003415361574710088
2458480.5009490745,-0.000222763108272103,-0.00017526906273765706
2458481.5009490745,5.126271525153729e-05,-0.0007679393143976536
2458482.5009490745,-0.0016516785939224576,-0.0004211428593947143
2458483.5009490745,-0.0007444413491224913,-0.0007687007219033564
2458484.5009490745,0.00047371162650243975,0.0018330158815983003
2458485.5009490745,0.0010728616401994096,0.0011396096544951707
2458486.5009490745,0.0008222084064740762,0.00238827200961107
2458487.5009490745,-0.0005768619070567157,3.566312722709658e-05
2458488.5009490745,-0.002413906168250668,0.00019703323398263215
2458489.5009490745,-0.0008514214111774641,-0.0008643992786220855
2458490.5009490745,0.0010514764007851004,-9.841217867325603e-05
2458491.5009490745,-0.00022686960781407052,0.00023186138049256555
2458492.5009490745,-0.00043899023403901885,-0.001236642361154428
2458493.5009490745,0.0015077037588776007,0.0006561413528857219
2458494.5009490745,0.0009189031548652307,0.0002241017773049935
2458495.5009490745,0.00027395987749401934,0.0001461833069981939
2458496.5009490745,-0.0009892344841047358,0.0004069116890118731
2458497.5009490745,0.001181919481723628,-0.00031641508855970705
2458498.5009490745,-5.0464647910435355e-06,0.00019304522917552887
2458499.5009490745,-0.0011759409064845572,-0.0004222931440297869
2458500.5009490745,-0.00029994264389800456,-0.0003494241135010519
2458501.5009490745,-0.0002924033950438254,0.0006658136256301514
2458502.5009490745,0.0007218252964195156,-0.0011229648483009607
2458503.5009490745,0.00016215918650827317,0.0008994876869720991
2458504.5009490745,0.0003858549683084432,-0.00022192411515116898
2458505.5009490745,-0.0013871369009502642,-0.00040151358958121153
2458506.5009490745,-0.0019417424985641136,0.0005795392084800006
2458507.5009490745,0.0005396044634701371,0.001791602437665092
2458508.5009490745,0.001078367782090303,0.0009035130799315206
2458509.5009490745,0.0015349548516120314,0.00019984090418282126
2458510.5009490745,0.0034577516122747173,-2.57693565391085e-06
2458511.5009490745,0.003209559198543999,0.0003487884292076294
2458512.5009490745,-0.0008125397437568575,0.0007057075595523191
2458513.5009490745,-0.0024652590324141708,-0.0005974175152691012
2458514.5009606485,-0.0009922803793646882,-0.0016371643189113418
2458515.5009606485,0.000797957886596341,-0.0001593179861157218
2458516.5009606485,-7.373254921087611e-05,0.00017364282268804787
2458517.5009606485,0.0018557116324985634,0.0012932725670755476
2458518.5009606485,-0.0006088720087554885,-0.0008642778609573801
2458519.5009606485,-0.0015410346604391985,-0.0008226000986006452
2458520.5009606485,0.00012469449870592154,-0.0005514205429260849
2458521.5009606485,-0.00038603134319474444,-0.0004721734806520604
2458522.5009606485,-0.0021171741817484165,-0.0003994772060101557
2458523.5009606485,0.0008809385661472951,0.0014074973045998653
2458524.5009606485,0.0006664562906655183,-0.00032925897344711434
2458525.5009606485,-0.0006154213500353509,-0.00014733393857325648
2458526.5009606485,-0.0009898703408646452,-0.00014027675373127222
2458527.5009722225,-0.0015531290788229608,-0.000646219303730499
2458528.5009722225,0.0032303927660368606,0.0018557132224686118
2458529.5009722225,0.0037105619909420296,0.000725513776751472
2458530.5009722225,0.0028130761527752116,-0.001196419629819118
2458531.5009722225,-0.000416853538684127,-0.0008213063395358604
2458532.5009722225,-9.270827877195184e-06,-0.0002339841924682945
2458533.5009722225,0.000723788140238848,0.0003545701386338049
2458534.5009722225,-0.0014120248344933928,-0.00024314056219842874
2458535.5009722225,-0.000526609227473886,0.0002640551469190617
2458536.5009722225,-0.000960601924401672,-0.001212657440471245
2458537.500983797,0.00015131494344371277,0.000988332218123267
2458538.500983797,-0.002002408027962188,-7.714162809033424e-05
2458539.500983797,-0.0022720483380937865,0.0005423738371963436
2458540.500983797,-0.0026719677582315166,0.0007870304996078156
2458541.500983797,-0.0008439256335734421,0.0002793918634868433
2458542.500983797,-0.0006238891942301182,-0.0006789017739500317
2458543.500983797,-0.00019372889500875295,0.0010832040488004777
2458544.500983797,0.0013710234496476135,0.0002286098780977422
2458545.500995371,0.000741544710319646,-0.0007344241776537548
2458546.500995371,-0.00016572997420114032,-0.0004824704249401791
2458547.500995371,-0.00014983219646248617,-0.0007717897145227569
2458548.500995371,-0.0012775657487986314,0.002443733983842597
2458549.591099537,-0.002604864546610115,-0.00813654165473378
2458550.500995371,-0.00044251700464438185,-0.001258878699608175
2458551.500995371,0.001807241599707622,0.0014521167789655822
2458552.500995371,-0.00020288069379371932,-0.0007096465929991572
2458553.5010069446,0.00022210455087971146,-0.00041915967070419265
2458554.5010069446,-0.0024056040144358024,-0.0009192360680578084
2458555.5010069446,-0.0013467620258718713,-0.0011359734307946482
2458556.5010069446,0.00013178406453494387,-6.096779050122302e-05
2458557.5010069446,0.0020905152412212425,-0.0010894093141875375
2458558.5010069446,0.0003398560359823444,-0.00030483339815747136
2458559.5010069446,0.00018909627769974713,0.000142623792705743
2458560.501018519,-0.0009017758261781086,-0.001170553032134016
2458561.501018519,-0.0015752194566463573,-0.00016471037609586855
2458562.501018519,0.0007765650406910083,0.0004990956622084614
2458563.501018519,0.0035443933434319403,0.00035382270027871566
2458564.501018519,0.009520554014568439,0.001120823942517304
2458565.501018519,0.005523656101809611,0.0008553630945374263
2458566.501018519,-0.0009333437885065906,-0.0004331253462199876
2458567.5010300926,0.0008286537719803494,-0.0009191229459125803
2458568.5010300926,0.0008728889928278507,-0.0005118596699301378
2458569.5010300926,0.0011470719357284363,-0.00029127920565512235
2458570.5010300926,0.001539836699121299,0.00029988782863690734
2458571.5010300926,0.0026958012399596674,0.0016577316570918618
2458572.5010300926,-0.0006797333157034252,-0.0010597968698568593
2458573.5010300926,-0.0006693617203160572,-0.0005563543613707828
2458574.501041667,0.0010548596994483096,0.0012891442453683956
2458575.501041667,-0.0003871001174661354,-7.158933644895205e-05
2458576.501041667,-0.0012035560358149015,0.000529316227336303
2458577.501041667,0.0011058023630928244,0.0003279385180196376
2458578.501041667,0.0026752724816069126,0.000655202549322824
2458579.501041667,0.000373794857529145,0.0008968121573030812
2458580.501041667,-0.00028374015483739534,-0.0011228655449649365
2458581.5010532406,-0.0029003169660778184,-0.0017924114626484626
2458582.5010532406,-0.005163368808037065,0.00034216782336238076
2458583.5010532406,-0.008887544494319926,0.0021061198596609115
2458584.5010532406,-0.01078800688874302,0.0031413876230894397
2458585.5010532406,-0.008004930442111325,0.0064523124628817746
2458586.5010532406,-0.0021047703402651548,0.005115434952811434
2458587.5010532406,0.008063363514985251,0.0067981530690918715
2458588.5010648156,0.012653360188154841,0.004543398470345426
2458589.5010648156,0.022402631033490182,0.008673067604810097
2458590.5010648156,0.014438074843610108,0.0006980510636801826
2458591.5010648156,0.00824859938948012,0.0011144766618794394
2458592.5010648156,0.0002076922871908443,-0.0007811084171959327
2458593.5010648156,-0.0014208552491227406,-0.00011983684779468149
2458594.5010648156,0.000851003783771217,-0.0009649782002582764
2458595.5010648156,0.0005236345706948664,0.00011864594729534132
2458596.501076389,0.0010604198889950138,-0.0009218069638190387
2458597.501076389,-0.0008309509529605598,-0.0036486488452901647
2458598.501076389,-0.0005331834154109401,-0.0033901027172490382
2458599.501076389,0.00032867126233764585,-0.00032211803581137826
2458600.501076389,0.004593936795939541,-0.00012238508543575862
2458601.501076389,0.0016804105800963403,-0.0014741171404451716
2458602.501076389,-6.92606814607749e-05,-0.00046503612045683824
2458603.5010879636,0.001495949534474633,-0.0010681619898470023
2458604.5010879636,0.0008513916008571061,-0.0007943173189436532
2458605.5010879636,-0.0009473342805323399,-0.0013364254169120004
2458606.5010879636,-0.0002890288175347114,-0.0008622813001922408
2458607.5010879636,-0.001833898236488609,-0.00038313105775337195
2458608.5010879636,-0.002519631249668268,-0.0006141055553480031
2458609.5010879636,-0.003683931883667011,0.0021697952096239505
2458610.5010879636,-0.006403208235354956,0.0022664656287024925
2458611.501099537,-0.0077124527959487755,0.0024172832431035387
2458612.501099537,-0.007428956241206734,0.0018487889582457777
2458613.501099537,-0.008437700904631926,0.004598184153835826
2458614.501099537,-0.006317172689471978,0.0018844265148481789
2458615.501099537,-0.0034962764729579627,0.0026809706637220786
2458616.501099537,0.0007285533430888294,0.0009011510580487832
2458617.501099537,0.0011542098763657165,0.0019145243929927615
2458618.501099537,0.0002600587031219685,0.001645642593550677
2458619.501099537,0.002299539336443976,-2.6735972866889713e-05
2458620.501111112,0.0015405708808414753,-0.0005083905183782408
2458621.501111112,-0.0029022866558340425,-0.00095492911115584
2458622.501111112,-0.00020091718492542602,-0.0008497940620333363
2458623.501111112,-0.0006600743816787928,-0.0014837214146993473
2458624.501111112,-0.0007371209410255048,-0.0016994038262999162
2458625.501111112,-0.00034298740425583936,-0.0013780892437571994
2458626.501111112,0.0006709826913904637,0.00025424371868787047
2458627.501111112,0.00029796815859868943,-0.0008764819449473209
2458628.501111112,-0.0002782354401603435,-0.0012750541991587638
2458629.501111112,0.00010941999249396771,0.00011966365393809242
2458630.5011226856,0.00042641323086474724,-0.0016048038105788182
2458631.5011226856,0.00033658453158516224,-0.00015287230860150104
2458632.5011226856,0.0005557202752336361,0.00010500676211766084
2458633.5011226856,0.0010526026309089784,0.00122916718930977
2458634.5011226856,0.0010878635564152794,-0.0003797831735918923
2458635.5011226856,0.000640651226752766,-0.0015958308094690685
2458636.5011226856,0.0015118198661865907,-0.0013558907905583978
2458637.5011226856,0.003852905276246124,-0.0002526751778121876
2458638.5011226856,0.0021361428271945795,-0.0005502132161273749
2458639.5011226856,0.0020910547913462253,-0.0012985175488367977
2458640.5011226856,0.0006604665300813581,-0.0006302064711985969
2458641.5011226856,-0.0005009886538269127,-0.0009973259132787092
2458642.5011226856,0.0003130561150049893,-0.001055432212590886
2458643.5011226856,0.0008610308516664199,0.001773639903589898
2458644.50113426,-0.0019748266600952235,0.0001516209657791097
2458645.50113426,-0.0033031016136108164,0.00029814924144739435
2458646.50113426,-0.002332446697058745,0.00029743041537205436
2458647.50113426,-0.0018160204894965611,-0.0001984103857806695
2458648.50113426,-0.0004932997644698309,-0.0001933122866873569
2458649.50113426,-0.0005900210153503263,0.000883545742487489
2458650.50113426,-6.24714748001513e-05,0.0006167117931250323
2458651.50113426,0.0001811019783280075,0.0005308777265787206
2458652.50113426,-0.00040188521462227204,-0.0007674917211939616
2458653.50113426,0.00011106088240827745,-3.97760480899358e-05
2458654.50113426,-0.00048219268103412465,0.00017861201937433913
2458655.50113426,8.32148051753192e-05,0.001366007983987273
2458656.50113426,0.00011694283679860235,-1.3613590690461572e-05
2458657.50113426,0.0006968377101511228,0.0006486610320493584
2458658.50113426,-1.889975767787692e-05,0.0009711041743457353
2458659.50113426,0.0007736056460896513,0.00022269844682383551
2458660.50113426,0.001589629974957352,0.002720977344304625
2458661.50113426,-0.0018025743024087833,0.0010675999173758812
2458662.50113426,0.00048071856501121705,-4.006816623911129e-05
2458663.50113426,0.004114691000588765,0.0005324876288649983
2458664.50113426,0.0023966052332436163,0.0002602774883047223
2458665.50113426,0.00042469812308422054,-0.0012115328844708195
2458666.50113426,0.00026023424993190837,0.0004727141002857981
2458667.50113426,-0.0004302430912061683,-0.0009174357154470991
2458668.50113426,0.00011091690868789231,-0.0014610674780680842
2458669.50113426,-0.0006027008152750896,0.0007362054330021661
2458670.50113426,-0.0010677180108613214,0.0011253332375743095
2458671.50113426,-0.0011789961547002167,-0.00218806628813473
2458672.50113426,-0.0014189417352683212,-0.0007894455859410595
2458673.50113426,7.724360368714676e-05,-0.001195097482227136
2458674.50113426,0.002360135671127005,0.0010923198584273125
2458675.50113426,-0.0008487661532555362,0.0005586779852898086
2458676.50113426,-0.0009037880472718111,-0.0004226101889475286
2458677.50113426,-0.00044072728594234947,0.0002903522743581209
2458678.50113426,-0.0007710222927558501,-0.00029938749466319823
2458679.50113426,0.0018216970218014768,0.0015735625790678723
2458680.50113426,-0.00045479446632499854,-6.095051015478934e-05
2458681.50113426,-0.0002731581571910748,0.0007656662094729843
2458682.50113426,0.0005816527926243863,2.4157989591622784e-05
2458683.50113426,0.0004726741428608566,-0.0004581031539471961
2458684.50113426,0.00018821415155140716,-0.00011714347396367423
2458685.50113426,-0.0010386782747374662,-0.0005818097877318518
2458686.50113426,0.006035428839652956,0.0038559610623563594
2458687.50113426,-0.00047137149683181044,-0.0010321300195317456
2458688.50113426,0.0008366343305150105,0.0007852427693168185
2458689.50113426,0.00130080726392355,0.0001812077875858213
2458690.50113426,-0.0001937982731325763,0.000571986251598237
2458691.50113426,0.0007726635007853657,-0.0006452369693092903
2458692.50113426,0.0028654549799304384,0.0007287612006666577
2458693.50113426,0.0010412987453211734,-0.0005243269781531974
2458694.50113426,0.0020226068332194662,-0.0004637898765683372
2458695.50113426,0.0015918768573848917,-0.0014378233276520058
2458696.5011226856,-0.0008910780830009346,-0.0011472331168590495
2458697.5011226856,-0.0006530293439198966,-0.0022957210743960563
2458698.5011226856,-0.0007751289913246308,-0.0006674655435070462
2458699.5011226856,-0.0009807884307339613,0.0001466646705098025
2458700.5011226856,-0.0007589595662387537,-5.2618383746414186e-05
2458701.5011226856,-0.0007592405708347275,-0.00018891006815230634
2458702.5011226856,-0.0002217104017911124,-0.0005330580600689251
2458703.5011226856,0.0008458860379474911,-1.3447903785258396e-05
2458704.5011226856,3.513341029437294e-05,0.0011667191014909921
2458705.5011226856,4.36668598629638e-05,-0.0013184826726263701
2458706.5011226856,8.165100687798445e-05,7.276027509818738e-05
2458707.5011226856,8.179011451861532e-05,0.00041592642830537825
2458708.5011226856,0.0005323474602258858,0.0003595571712615524
2458709.5011226856,-0.0005658691052647642,-0.00028479591791613504
2458710.501111112,-0.0004897370616974223,-0.0003013558636311612
2458711.501111112,-0.00043598573429945426,-0.00018800966422973268
2458712.501111112,-0.0006477378162211845,0.0004479104032915689
2458713.501111112,0.00019377062268580915,-0.0004627673697865399
2458714.501111112,0.00035893231740069824,0.0017409054797877241
2458715.501111112,-0.00034368629667124584,-0.0003189424863590547
2458716.501111112,0.00012943875610790115,-3.6010979703572406e-06
2458717.501111112,-0.0005702536126254239,-0.0005071518316068315
2458718.501111112,0.001952579156684816,0.0001227074140890458
2458719.501111112,0.0014330285640094488,0.00020439147631541184
2458720.501099537,0.00043964134825998666,0.0003839781874458575
2458721.501099537,-0.00019715437874580816,0.0009604926579010562
2458722.501099537,-0.00024314357235010915,0.0002705634319738212
2458723.501099537,-0.0002264135512091313,0.0005368472001228819
2458724.501099537,0.0002812677280286336,-6.042348347198563e-05
2458725.501099537,-0.0016695576155065014,0.0005625678587211736
2458726.501099537,-0.0017820826608377434,-6.521384220100231e-05
2458727.501099537,0.00019973876687200002,0.0011093895101167083
2458728.501099537,-0.0005887858548774228,-0.001362125166926469
2458729.5010879636,-0.0008505903425905601,0.0002959528771326088
2458730.5010879636,-0.00031892992634623043,-0.0005658712374942688
2458731.5010879636,-0.0008977632521757916,0.00022828356219366542
2458732.5010879636,-4.087464191667799e-05,0.0002692995709816489
2458733.5010879636,0.001381860832492171,0.00193727599045058
2458734.5010879636,-0.0006631562587592508,0.0002548968333508913
2458735.5010879636,-4.585814327172762e-05,-4.150697708974852e-05
2458736.5010879636,-0.0013444252863050478,-0.0005242428181732776
2458737.501076389,0.0009488751651501666,0.0012515029352543896
2458738.501076389,-0.0008295779158462086,2.2113272717002006e-05
2458739.501076389,0.00017179851681363773,-8.237578760363102e-05
2458740.501076389,-0.0008504192572582085,0.0004300200818155599
2458741.501076389,-5.305998129393969e-05,-0.0015486810607091232
2458742.501076389,0.0013051850524211804,0.0011941403294456446
2458743.501076389,0.0012270192032606873,-0.0004917273133289869
2458744.5010648156,-0.00036691988378317756,-0.0009785556532672824
2458745.5010648156,0.0004941695419262323,-0.0003298225773831117
2458746.5010648156,0.0003096291181214684,0.00035671749643126507
2458747.5010648156,0.0014251632562542044,-0.00046184187349654723
2458748.5010648156,0.00296524245749317,0.00136793740585374
2458749.5010648156,0.0006050677322721758,7.723132789982416e-05
2458750.5010648156,-0.0003807003233762403,-0.002089856624747612
2458751.5010648156,-0.0011366313563892607,-0.0007845865467978648
2458752.5010532406,0.0003841085576065787,-0.00015458670401192622
2458753.5010532406,0.00013019225239869223,-0.00017911713783924166
2458754.5010532406,8.212219323989144e-05,-0.0004002491045198557
2458755.5010532406,0.00035410808910889876,0.0002873191955708014
2458756.5010532406,0.0008791727002358833,0.000593852512039571
2458757.5010532406,0.0001913447830469206,-0.0006796209215178061
2458758.5010532406,0.0008041952545320589,-0.0008320303260578659
2458759.501041667,0.0010365543989838994,-0.00017390281915809962
2458760.501041667,-1.813460348495677e-05,0.0001489468572051002
2458761.501041667,-0.0004706650941610477,0.00040947804173018676
2458762.501041667,-0.000985045306456944,-3.8754332389710084e-05
2458763.501041667,-0.000777802784817001,-0.0002606708678815186
2458764.501041667,-0.00037934196768619935,-0.0005875041555428277
2458765.501041667,-0.0004159898831485467,-0.0010079151785326835
2458766.5010300926,-0.001088168088723034,-0.0007907878662888329
2458767.5010300926,0.0002147846398599925,0.000510743271148739
2458768.5010300926,0.0017240184153128084,0.0013195133615630285
2458769.5010300926,-0.0002991414795106597,0.0005032147563157563
2458770.5010300926,8.705685771594688e-05,-0.00016292926089737358
2458771.5010300926,0.0009795073618214232,0.0011380336634858566
2458772.5010300926,0.00019708859124102705,0.0002595123429385133
2458773.501018519,-0.0017637528303682264,-0.0001505994290300385
2458774.501018519,0.0005214991228083171,-0.001264603921913971
2458775.501018519,0.000649604739862851,-0.0008805857523801647
2458776.501018519,0.0003593864151167294,0.00034597846098261735
2458777.501018519,-0.0001715057566343079,0.0009474767952559269
2458778.501018519,0.0006427862904655984,0.00020031139999387887
2458779.501018519,-0.0007191997398074631,-0.0003195008421642236
2458780.5010069446,3.7562722348009665e-05,0.0003048399106235245
2458781.5010069446,-0.0005041350967504193,8.933233079295835e-05
2458782.5010069446,-0.0005770859519075869,0.0006752537500598987
2458783.5010069446,-0.0006148302302088047,6.137638418082114e-05
2458784.5010069446,0.0007613125195936525,-0.0002224902849822268
2458785.5010069446,0.0008570426129909689,0.000676340502866436
2458786.5010069446,-0.001027313661126933,0.0005814681885261709
2458787.500995371,0.0008166693118356817,-0.00017220315789993423
2458788.500995371,0.0004921310907095054,0.002733876550535963
2458789.500995371,0.005958367485107338,0.006635428847640963
2458790.500995371,-0.0008659421518730664,0.0012872589940962837
2458791.500995371,0.00012116156817769328,-0.0008561356714476896
2458792.500995371,0.0001085554327630213,0.0005817717833838241
2458793.500995371,-0.001634331259325994,3.0435542432192756e-05
2458794.500995371,-0.0014085895708009482,-0.0004961926465789231
2458795.500983797,-0.0009388977502752428,0.0003376460365419208
2458796.500983797,-0.0007890668554067121,0.0006707194484171378
2458797.500983797,-0.0011707458067540014,-0.0003908099564932073
2458798.500983797,-0.00032723569640891,1.309095451199011e-05
2458799.500983797,-0.0002522746318295722,-0.0008312290886479933
2458800.500983797,0.00020557111659141514,-0.0005357431192230369
2458801.500983797,0.0010446520459580035,4.5649183635498175e-06
2458802.500983797,0.0011208648132492853,8.029200556504918e-05
2458803.500983797,0.0022249999527438826,-0.0002862625813291076
2458804.5009722225,0.0013851575077162336,2.0276161505843045e-05
2458805.5009722225,0.0010421563291120122,-0.00029966726555520835
2458806.5009722225,-0.0012840616998558167,-0.001017384838532849
2458807.5009722225,0.0008255354506979166,-0.0011599862726166406
2458808.5009722225,-0.0009892560747967664,0.00020395499476363654
2458809.5009722225,-0.000648553839942969,-0.0012636500969101239
2458810.5009722225,0.0011040193943009158,-0.0010018863597781775
2458811.5009722225,-0.0008478586014413282,0.0003098489650883575
2458812.5009722225,1.6638493781211827e-05,0.0002664336827955233
2458813.5009722225,0.0015200857230686768,1.4250871387304206e-05
2458814.5009606485,0.0004136777476377196,-0.0015709243936339592
2458815.5009606485,-8.904366201547808e-05,-0.0007480990135174945
2458816.5009606485,-0.0008177075052214491,0.0009575698902704551
2458817.5009606485,-0.0010389219472853066,0.0007540483003533146
2458818.5009606485,0.0009509176162860569,0.0016789817896500324
2458819.5009606485,0.0009626651288543367,0.0016817562577736758
2458820.5009606485,0.001061549306070403,0.0011655610640253363
2458821.5009606485,2.065702790451612e-05,0.0006983454750022131
2458822.5009606485,-0.000709828421994027,0.001619586594973411
2458823.5009606485,-6.714522460486411e-05,0.0007722219483557963
2458824.5009606485,-0.0004591837164747191,-0.0008859947207156856
2458825.5009606485,-0.0005520459405843435,-0.0008796659618223953
2458826.5009490745,0.0002605127295529461,0.000472492966494803
2458827.5009490745,-0.000404869874401094,-0.0010783411983989924
2458828.5009490745,-0.0003408484492259547,0.0004876320128869123
2458829.5009490745,-0.0003635894993350358,0.00031493918291788237
2458830.5009490745,0.0013307132083202745,0.00026865784326610804
2458831.5009490745,-0.0004801009684164358,-0.001459991341459162
2458832.5009490745,-0.00012476707702870345,0.0007044759838678782
2458833.5009490745,0.0009634250570773352,7.277972631695903e-05
2458834.5009490745,0.0008807789866340908,-0.0002431488235053387
2458835.5009490745,-0.00017099344505827242,0.00013531842011704455
2458836.5009490745,-0.0001362752067874004,-0.0009058547198729847
2458837.5009490745,-0.0002835064029125687,-0.0018214182348878889
2458838.5009490745,0.00039171591074224025,0.00015135737137176122
2458839.5009490745,-0.0008521054628285486,-0.00012392306922550658
2458840.5009490745,0.0004924339009110297,-4.111954653841799e-05
2458841.5009490745,-0.0011638198740396325,1.6043065570772857e-05
2458842.5009490745,-0.0009110798692449112,0.000681796141677497
2458843.5009490745,-0.0005682574173753951,-0.0004891579153100823
2458844.5009490745,-0.0009007951337828828,-0.00010820598546443357
2458845.5009490745,-0.0011500253208512545,-0.000735801773337496
2458846.5009490745,0.005589464843274776,0.003616153071992674
2458847.5009490745,-0.0002159825421699981,0.0018427255493871334
2458848.5009490745,-0.0006344249518235719,0.0009296952843920746
2458849.5009490745,0.0005817806957007372,-0.0011066375760037978
2458850.5009490745,0.0022627875465039433,0.002780022775086282
2458851.5009490745,0.0008592358793568754,-0.00011240799821144304
2458852.5009490745,0.0008374056965876633,-5.5574170912898844e-05
2458853.5009490745,-0.0007179584969833762,0.00019832963800785975
2458854.5009490745,-0.0010665473163768552,0.0006339264209752568
2458855.5009490745,0.0009110945550911311,0.0005174483348528093
2458856.5009490745,0.00011569985966181925,-0.0008310112259359223
2458857.5009490745,-0.00016470983925787974,-0.00026247997908816875
2458858.5009490745,-0.0007855718420094181,-0.0009287392334601604
2458859.5009490745,-0.0011153804696225854,0.0026469962785726476
2458860.5009490745,-0.0002075233618785335,-0.0003499770958699166
2458861.5009490745,-0.0013367976956821766,-0.00041762162757484053
2458862.5009490745,-0.0005270509506456549,0.0007855485824533201
2458863.5009490745,0.0020336391209877236,0.0009282898161722971
2458864.5009490745,-0.0007365169984671603,-0.0008007063723169637
2458865.5009490745,-0.00010010240886386794,0.0019060852931482423
2458866.5009490745,0.00016464057159202482,0.0002904604135865739
2458867.5009490745,0.0018470852073930938,0.0004597270840187933
2458868.5009490745,0.0007366740181210705,-0.000143258226536029
2458869.5009490745,0.0007276054248283826,-6.742946277894896e-05
2458870.5009490745,-0.0008881609472437838,-0.0006679633959889834
2458871.5009490745,0.00018463096794269263,-0.0001446267123352848
2458872.5009490745,0.002250959095850334,0.0018471077833448711
2458873.5009490745,-0.0005412326663220685,-0.0004453710800508058
2458874.5009490745,-0.000969528179642207,0.00044217415839157057
2458875.5009490745,0.0008058017217372908,0.00019592910794138325
2458876.5009490745,0.0036097329012467145,0.0009783701667935637
2458877.5009490745,0.0033837866719263667,0.001592179460183111
2458878.5009490745,0.00020947976387401606,-0.0005376587397074854
2458879.5009490745,-0.0010249281469504002,-0.0007769126847183779
2458880.5009606485,-0.0008545950264605606,-0.0011865175121337874
2458881.5009606485,0.0021028623024745177,-0.00016882992338851594
2458882.5009606485,0.00015071710521834426,-0.0015947628204555273
2458883.5009606485,-0.000617845418563111,-0.0013023358363881824
2458884.5009606485,-0.0002426310193991015,-4.8066132072980336e-05
2458885.5009606485,-0.00021097783520649288,0.000518482402549383
2458886.5009606485,0.00047163421639115263,-0.00018843730562748552
2458887.5009606485,-0.00033234675746152923,-0.000604382640215359
2458888.5009606485,-0.00012125692176245542,-0.00016576187506427855
2458889.5009606485,-0.000664641041324309,-0.0010138262841928624
2458890.5009606485,-0.0012833184589684788,0.00016053801545645182
2458891.5009606485,0.0023743974849772024,0.00178802250610511
2458892.5009722225,-0.0002448237549476094,-0.00013096082647882348
2458893.5009722225,-0.001219509804278924,-0.0011680246746319405
2458894.5009722225,-0.00047924521774618707,-0.0005646517238408316
2458895.5009722225,0.0036142503943226104,0.002246023559715429
2458896.5009722225,0.00011609693162767632,0.0014982878720940604
2458897.5009722225,0.0005849068448209731,-0.001588019118147616
2458898.5009722225,0.0016251680423068585,0.00039959587615159766
2458899.5009722225,0.0007553754667296986,0.0008375569185397981
2458900.5009722225,-0.0008784344050887165,-0.000250177018717115
2458901.5009722225,-0.0006595303110905989,-0.0013778239098674837
2458902.500983797,0.0006682168884012036,-0.0023162437409351166
2458904.500983797,-1.5631593319690006e-05,-0.0010045741152804998
2458905.500983797,-0.0012785570942682462,-0.0005177914130485822
2458906.500983797,0.0005583425537006518,0.00018098682168730818
2458907.500983797,-0.0011250758030169992,0.00028624817237959103
2458908.500983797,-0.0005060262706865654,0.00013968255564325032
2458909.500983797,0.0005441461868036679,4.5695221862183094e-05
2458910.500995371,0.0005055400414549325,0.0007914355018270197
2458911.500995371,0.0008584811578819799,0.0009497198173705323
2458912.500995371,-0.0007437926424219418,-0.00035177608341020186
2458913.500995371,0.0005099761999674745,0.001198127206745852
2458914.500995371,-0.000987703665047334,-0.000943459835037134
2458915.500995371,-0.0009278517149500894,1.018353951466306e-05
2458916.500995371,-0.001653100235389758,-0.00018785042961599757
2458917.500995371,-0.0011598229874391099,-0.00039727135121712243
2458918.5010069446,0.0005751287479220397,-0.0009101399939531901
2458919.5010069446,-0.0007620580071856534,-0.0007188027593657407
2458920.5010069446,0.00014762086516490855,0.00024014601495982703
2458921.5010069446,0.00030091125039002843,0.0007754823410290704
2458922.5010069446,-0.00045512761457431114,0.00026017117680393273
2458923.5010069446,0.0044405306837026,0.004079286934593835
2458924.5010069446,-0.0007352698235338256,-2.555705376499083e-05
2458925.5010069446,0.0019289405112925039,0.001194085320862128
2458926.501018519,-0.000275337952118947,-0.000620130601450696
2458927.501018519,-3.1703311338641064e-05,-0.0006432196758670068
2458928.501018519,-0.0009382979362385941,-0.0008561998914621481
2458929.501018519,0.0011739075957540846,-0.00034380150346191
2458930.501018519,0.00034091068349066905,-0.0003944387028521984
2458931.501018519,-0.0009372462696864352,-0.00011845823906867893
2458932.501018519,-0.0003703297749204722,0.0003761679948765922
2458933.5010300926,0.0006494704852542729,-0.0009664154689088092
2458934.5010300926,0.00036150904632177816,-0.0014320255362058575
2458935.5010300926,0.0026305771322589692,0.0022352929393584246
2458936.5010300926,0.0012776761746320015,0.0004901260125089167
2458937.5010300926,0.0006042462616740815,0.0007569790610178442
2458938.5010300926,0.002464106187271211,0.0014790597969844125
2458939.5010300926,-7.98720253244882e-05,0.0003050816499776286
2458940.501041667,0.0001078348330302111,0.001482608485901667
2458941.501041667,0.0011678378272314272,-7.583726717300652e-05
2458942.501041667,-0.0006505171416656488,-0.0004818768372177903
2458943.501041667,-0.0010667214295462723,0.0010018935624511453
2458944.501041667,-1.6005774629213665e-05,-9.543642586468202e-06
2458945.501041667,0.000205335947341309,0.00023576193396874164
2458946.501041667,-0.0014226971843728452,-0.00023813825652774644
2458947.5010532406,-0.0011677801608884295,-0.0003543957717487346
2458948.5010532406,-9.695371329991806e-05,-0.0011027288138673818
2458949.5010532406,-0.0001583361806254703,-3.3796258662308484e-05
2458950.5010532406,0.0006329752626686529,0.0004632107677767752
2458951.5010532406,0.0016621611547603104,-0.00025680604918927927
2458952.5010532406,0.00034754492897196704,8.993871763026831e-05
2458953.5010532406,-0.0009134421265380457,4.73986366444201e-05
2458954.5010648156,-0.0008162863119643516,0.0006085637333181029
2458955.5010648156,0.000385563174135692,-0.0005869744023626147
2458956.5010648156,0.006339817889354496,0.006280232808608938
2458957.5010648156,0.0006185397072836653,0.0002602134722763288
2458958.5010648156,-0.00042246088531799577,-1.5382765819909643e-05
2458959.5010648156,-0.00040715687473274044,0.0003009944350252092
2458960.5010648156,-0.0005105566029865216,-0.00014426271026749993
2458961.501076389,-0.0003139329589880024,0.0006482981018508207
2458962.501076389,0.0013036618113389064,-0.0006053196571925382
2458963.501076389,0.0019339566634862988,0.0008391097952140407
2458964.501076389,0.0004455087684780035,-0.00034956978436819625
2458965.501076389,-0.0008691465666863982,-0.00019979332052913403
2458966.501076389,-0.0005267105180588056,-0.0006444413648678101
2458967.501076389,0.0016448393597473044,-0.0004052293030680292
2458968.5010879636,0.0001784846784184656,-0.00011491956776181192
2458969.5010879636,-0.0013349232586612133,-0.0007897576274753657
2458970.5010879636,0.0005094790405590808,0.00042841430488189117
2458971.5010879636,-0.0008283016044012144,-0.0003291025042722014
2458972.5010879636,-0.0012531089112675857,9.983505723099817e-05
2458973.5010879636,-0.0017440528191859305,0.0005155053878872808
2458974.5010879636,-0.0004959399063683846,0.0005867689191877282
2458975.5010879636,-0.00028069977509268673,0.0006215899321970001
2458976.5010879636,0.00015657090217522168,0.0004517005256854506
2458977.501099537,-0.00013514509371080348,3.848951139199119e-05
2458978.501099537,-0.0010581271574910162,0.00015312724799591504
2458979.501099537,-0.0013000765360596965,5.3409920817428115e-05
2458980.501099537,-0.0005255642428531912,-0.0006466660863204188
2458981.501099537,-0.001418224924163024,0.0015793640922428201
2458982.501099537,0.0019541572045006046,0.0013300663151017316
2458983.501099537,-0.0018853247622744535,0.000522624654164456
2458984.501099537,-0.0009494898268910286,-0.0005506519483088503
2458985.501111112,0.0004926867854870768,0.0012027488112004061
2458986.501111112,-0.0016604566707931203,0.00027933392214002064
2458987.501111112,-0.0008898854131965059,0.0004678151047460172
2458988.501111112,0.00023679254681188006,-0.0008901128421340578
2458989.501111112,0.0005095455747771522,-0.0011629880994599314
2458990.501111112,0.0016773820711512143,0.0009014734609481542
2458991.501111112,-0.0009975897170392929,0.0002909186078020183
2458992.501111112,-9.956673183868e-05,0.00044424976315383545
2458993.501111112,0.0004742715467505576,0.0006277451195522172
2458994.501111112,-0.0004106435349880018,0.00028305880221477306
2458995.501111112,0.0001341395486183768,0.0003276387762258051
2458996.5011226856,-2.009871461694978e-05,-0.0003587424745769316
2458997.5011226856,-0.00035961533787075875,0.0004977711287679125
2458998.5011226856,-7.238494884999208e-05,0.00010020072539385196
2458999.5011226856,0.0008054450145389282,0.000620423030417296
2459000.5011226856,0.0018174954279274473,0.0006620440369596607
2459001.5011226856,0.0005940605928336109,-0.0012482044033145835
2459002.5011226856,0.0008569065299579011,9.047711325848944e-05
2459003.5011226856,0.0007787107201968447,-0.0008171469996003446
2459004.5011226856,0.0007893446882827562,-0.0012798746464070601
2459005.5011226856,0.0023974137036560533,-0.0006943379648287987
2459006.5011226856,-0.0011785001060240585,-0.0020912545724323054
2459007.5011226856,-0.0022203332394754444,-0.002168594112470249
2459008.5011226856,-0.0009233178529682789,-0.0016911413932854018
2459009.50113426,-0.00031364336930929696,-0.0023034119209524866
2459010.50113426,0.0012041982324785003,-0.0008423445490531037
2459011.50113426,0.0002207507459598592,-0.0013252232096300734
2459012.50113426,0.0021611588013667354,-0.0004053415116043441
2459013.50113426,0.0010629417007805625,0.0004019763834817077
2459014.50113426,-0.00014806597183029138,0.0006002991865397625
2459015.50113426,0.004692751366617619,0.00514279837396866
2459016.50113426,0.006419910028585892,0.004739567234399352
2459017.50113426,0.0009006448833758971,-4.38573386636978e-05
2459018.50113426,-0.00013350983791056057,0.00046017844190439117
2459019.50113426,-3.23776661787004e-05,0.000570552528441482
2459020.50113426,0.00024689134341433875,0.0011671442043482594
2459021.50113426,0.0006956780745068023,7.475319997364865e-05
2459022.50113426,-0.0009213955554125416,-0.00019935290374662568
2459023.50113426,-0.0007197481882087175,4.151539319176995e-06
2459024.50113426,-0.001945964072822054,0.00035860217707988566
2459025.50113426,0.0034758682366582533,0.001621235812016618
2459026.50113426,0.0002576719818804496,0.0006629514000756555
2459027.50113426,0.0004136451701676135,-0.0009532231822691623
2459028.50113426,-0.00010776182122164438,0.0011388881378976707
2459029.50113426,0.0029540121424009953,0.003083759134090718
2459030.50113426,-0.00017399013605911976,0.0004930733715724817
2459031.50113426,-4.5294818776464154e-05,0.0005134343567101796
2459032.50113426,-0.0007411226212469841,-0.00035013994660709963
2459033.50113426,-0.00022958563726188042,0.0005943259940189352
2459034.50113426,9.023443979980424e-05,0.0008819532953963055
2459035.50113426,-0.000335265284425392,-0.0007995975685053047
2459036.50113426,-0.0008463935590488034,-0.00012949624087055738
2459037.50113426,-0.0011482814213688976,-0.00021431685458298712
2459038.50113426,-0.0157755159482852,0.008458737655593544
2459039.50113426,-0.0004569393232158236,0.0012932590461611723
2459040.50113426,-0.0005291146074747925,0.00075823460581627
2459041.50113426,0.004712417021817152,0.003754794464589253
2459042.50113426,-0.00033210223515738334,-0.0005103836239401863
2459043.50113426,0.00018400827855578805,-7.27259329993983e-05
2459044.50113426,-0.0001751949210297179,0.0004895708452412865
2459045.50113426,0.0011064208911604036,0.0008973172976192432
2459046.50113426,0.0026795632753331177,0.0017614537592843145
2459047.50113426,0.0011155692499587658,-0.0001388665859419456
2459048.50113426,-0.0008609009173320768,0.0002981299729265249
2459049.50113426,-9.678487988790411e-06,-0.0007831753779305404
2459050.50113426,-0.0017520788881027797,-1.8650025921712824e-05
2459051.50113426,0.00012587021044794584,9.14265999065115e-05
2459052.50113426,-0.0004390899559977557,-0.001017063844431775
2459053.50113426,-0.0017938404638005428,1.7564854014176732e-05
2459054.50113426,-0.0036571847646824575,-0.0009639325593359162
2459055.50113426,-0.0017283488441767478,-0.0011375686324838496
2459056.50113426,-8.572795049738402e-05,-0.0013407148518668598
2459057.50113426,-0.0010659633540071017,-0.0035608305052785543
2459058.50113426,0.0003752778316011207,-0.0026341413783990777
2459059.50113426,0.0031156814435009095,-0.0017917153743260894
2459060.50113426,0.0038104860835552006,-0.0017183847377482062
2459061.5011226856,0.0036890446521350728,-0.00028520694839103187
2459062.5011226856,0.002299386223065415,-0.0005809139608171789
2459063.5011226856,0.0022227287070100423,0.0006060170033285187
2459064.5011226856,-0.00015091591101079515,0.0004019735537733256
2459065.5011226856,-9.834019363647148e-05,-0.00010113510227322759
2459066.5011226856,0.0004135976041867381,0.0010927584333936759
2459067.5011226856,-0.0023106257387745664,0.00045248407919452763
2459068.5011226856,-0.002351164474652127,0.00036676491827823476
2459069.5011226856,-0.0033871494053665536,0.000279487188467563
2459070.5011226856,-0.002120901024485599,-0.00030456775044398516
2459071.5011226856,-0.0004135175325910529,0.0004994689481285473
2459072.5011226856,0.0004886800196367999,-0.0004897198355316095
2459073.5011226856,-0.0001613885475553816,-0.0005761289825135321
2459074.5011226856,-1.8619119443473713e-05,-0.0003651438270375818
2459075.501111112,0.0003638798561058838,0.0016421162631451618
2459076.501111112,3.093797649904253e-05,0.0003890226106744274
2459077.501111112,0.00045970657609808416,0.001239947656990817
2459078.501111112,-0.00018012374440277477,0.0008725344558143753
2459079.501111112,0.00047469658527717274,-0.00015971533755211888
2459080.501111112,0.0011368476479102947,-0.0005137901458807231
2459081.501111112,0.000603049112620842,0.0012654010665818377
2459082.501111112,0.0005944743195767739,0.0004935681088293001
2459083.501111112,-0.0006297021849319289,0.000533530668138228
2459084.501111112,0.0010631109006009765,0.0019068881095185002
2459085.501099537,0.0006297383188736631,0.0006484608215176547
2459086.501099537,-0.0010033289726741363,0.00048136521695850144
2459087.501099537,0.0005046369864686899,0.001350759447233458
2459088.501099537,-0.0005327585849475319,-0.0008865225058024377
2459089.501099537,0.0009986710379204884,0.00013614126115381615
2459090.501099537,0.0021184182812662585,0.0003001031036760945
2459091.501099537,0.00011419583649479814,-0.000361744529682109
2459092.501099537,0.0001506323772881511,0.00011144333679657832
2459093.501099537,-4.7239194812699704e-05,-0.001068558146521598
2459094.5010879636,-0.0002933728988191137,0.00018741721132987203
2459095.5010879636,-0.0012920094478056526,-0.00022141421087875854
2459096.5010879636,-0.00025181828739355503,-0.00010371282931457464
2459097.5010879636,-0.0013916112550254834,-0.0002029263861447626
2459098.5010879636,-0.0012592162075555377,-0.0005179241793167409
2459099.5010879636,0.00062281054926478,0.0016362503904302072
2459100.5010879636,0.002643183585204095,0.001173118637178771
2459101.5010879636,-0.000977949620889268,-0.0003626149966630915
2459102.501076389,-0.0014411797437505157,-0.001535300544829494
2459103.501076389,-7.323247295735924e-05,-0.0008811793138393669
2459104.501076389,-0.0017527132854219523,-0.0008000130743089894
2459105.501076389,-7.552764011180922e-05,0.00020025134462134007
2459106.501076389,0.00022109526764949893,2.4814519057565938e-05
2459107.501076389,-0.0013927800324096207,-0.00024205699839555144
2459108.501076389,-0.0006509827831596113,0.00010309193009569582
2459109.501076389,0.00030479640642843797,-0.0009318754394552993
2459110.5010648156,0.0006540726278323955,0.000882016187581626
2459111.5010648156,-0.0005476564769741548,-0.0007236182843612929
2459112.5010648156,-0.00020017969223353038,0.0007385529726143782
2459113.5010648156,-0.0007866668980287615,0.0004653398879862978
2459114.5010648156,-0.0014506351151959117,0.0009119177641920295
2459115.5010648156,0.0012356792296603423,-0.0014825680949092546
2459116.5010648156,0.0015500959228846316,-0.0016053311483580554
2459117.5010532406,0.0010730078572003519,-0.00023150007414033497
2459118.5010532406,0.0018298487269198598,0.0015563262859360635
2459119.5010532406,0.00036471771475528157,0.0007273820516177823
2459120.5010532406,7.144349676336527e-05,0.0005455903670316033
2459121.5010532406,0.00020649120479678375,-0.0002409547134132753
2459122.5010532406,0.00012584253934358843,-0.0017897212992574677
2459123.5010532406,-0.00040263459189878944,-0.0007059111608578309
2459124.501041667,-0.0013191356418584207,-0.001102070136667419
2459125.501041667,0.0004378701870085707,-0.00030420538220481906
2459126.501041667,-0.0004398603911317665,-0.0011047884122330027
2459127.501041667,0.0005117312644459705,-0.0007434004157041199
2459128.501041667,0.0007806513875695815,-0.00038716745750804496
2459129.501041667,0.0002764543020427779,0.000583108993921351
2459130.501041667,-0.00023040456778142653,-0.0002283956991088181
2459131.5010300926,0.0001662303289595467,0.001110009610982011
2459132.5010300926,0.0012792245378850742,0.002090902965434784
2459133.5010300926,-0.0012639407858989682,-0.0001458911426860407
2459134.5010300926,0.000549735167530668,-0.00039815646859371574
2459135.5010300926,-0.0005542766845786358,0.0010357815451411837
2459136.5010300926,-0.0009799639388633305,0.00016513626177282976
2459137.5010300926,0.0028443065586526172,0.0010937093445551398
2459138.501018519,-0.003160006689014461,0.0005430491579283209
2459139.501018519,-0.003247613448909345,-0.0005910679424895923
2459140.501018519,-0.004154611695792904,-0.0007574131153502119
2459141.501018519,-0.001091618485197704,-0.0007719426063439731
2459142.501018519,-0.002434235614552719,-0.0022567811103903343
2459143.501018519,0.0012280907635858008,-0.0010221903747769502
2459144.501018519,0.0023780447489977503,0.0007134076684733546
2459145.5010069446,0.0013680770220110658,-0.0001176265161350013
2459146.5010069446,0.00023744155482464106,0.0006603798950771689
2459147.5010069446,-0.0009023660047913155,0.002821262783767054
2459148.5010069446,-0.0006546733847102533,-0.0001973144473467751
2459149.5010069446,0.00012335335085887476,-0.0004477166892693722
2459150.5010069446,0.0044222338662473154,-0.004644131654967982
2459151.5010069446,0.00647478940512488,-0.003907986850543438
2459152.500995371,0.0028054350585305877,-0.001076968820850689
2459153.500995371,0.005200838965031548,0.006730362391291086
2459154.500995371,0.005181543557003155,0.008716364402053148
2459155.500995371,0.0015818221545260607,0.0034202266606721435
2459156.500995371,0.0019508340958679438,0.0031570370564846513
2459157.500995371,0.0005563265899199703,0.002915071859853062
2459158.500995371,-0.008514834041934463,-0.0013643498501627583
2459159.500995371,-0.015499807518051639,-0.005430164576868922
2459160.500983797,-0.009136974411977116,-0.005236793583524931
2459161.500983797,-0.0055720220287899256,-0.006393056565549507
2459162.500983797,-0.001024563437036245,-0.0056494458768147045
2459163.500983797,0.0014703462830511953,-0.0037954834862143428
2459164.500983797,0.0036914607639221696,-0.00016606642482795616
2459165.500983797,0.004270560041350033,0.0017353044794072377
2459166.500983797,0.0006751911011061003,0.004676893594914058
2459167.500983797,-0.0010467422641584625,0.004375370330817216
2459168.500983797,-0.00256619875107329,0.00323331240708331
2459169.5009722225,0.0009636461704460686,0.002925412655831329
2459170.5009722225,0.0023863442348462573,0.0041758096003151595
2459171.5009722225,0.002014411069566741,0.0032363220836976476
2459172.5009722225,0.002034549978771405,0.0030876342216149904
2459173.5009722225,-0.0022361897723292847,0.0015168135453662427
2459174.5009722225,-0.0020273619813658762,0.0010504894124516112
2459175.5009722225,-0.0037862501015083574,0.0003771316696762511
2459176.5009722225,-0.001348753418794972,-0.0014889348310723274
2459177.5009722225,-0.002994602696099818,-0.002713942551084154
2459178.5009722225,-0.009984831635115796,-0.006601469678874649
2459179.5009606485,-0.018354395860596687,-0.009769629895894208
2459180.5009606485,-0.02478198481201199,-0.016039919974913944
2459181.5009606485,-0.01785429054421346,-0.017482249240082223
2459182.5009606485,-0.008681214077782318,-0.019993080294408664
2459183.5009606485,0.007429111448451452,-0.017927456431418222
2459184.5009606485,0.018034226916461442,-0.013115684987273371
2459185.5009606485,0.02181410826963218,-0.009198873736473231
2459186.5009606485,0.017045983017260565,-0.004240767072327403
2459187.5009606485,0.007827282305147587,-0.002917478007827032
2459188.5009606485,-0.0023930691899160463,-0.0002721576843357472
2459189.5009606485,-0.0008208609410015053,0.000695438231831209
2459190.5009606485,0.003162602392799408,0.0003127585231418075
2459191.5009490745,0.003745099724130163,-0.00025413326266524673
2459192.5009490745,0.0012226983796172573,0.0013948742307055215
2459193.5009490745,0.0038248743815580814,0.005024185419363205
2459194.5009490745,2.2547178190617798e-06,0.0033736899918517835
2459195.5009490745,-0.0017928599968829125,0.0026668210693233272
2459196.5009490745,0.0007106709626413164,0.0023564530706261717
2459197.5009490745,0.0018921084544960848,0.003165407919532075
2459198.5009490745,0.004525203252261289,0.005109538595878404
2459199.5009490745,0.0014322716933050333,0.0025352683894904414
2459200.5009490745,0.0008981397079323675,0.0038654374051177655
2459201.5009490745,0.00025655034321152786,0.002228044135295004
2459202.5009490745,-0.0007538298530154899,0.0033734709658964704
2459203.5009490745,0.0004606880830319858,0.0018496970358186974
2459204.5009490745,-0.0008527724735727145,6.651308139874554e-05
2459205.5009490745,-0.0032587795527151105,-0.00010759973440296301
2459206.5009490745,-0.00437106343132617,-0.0007242857341088583
2459207.5009490745,-0.009018757957099782,-0.0025033016754913875
2459208.5009490745,-0.009863063381064956,-0.004606070894954875
2459209.5009490745,-0.001791253702267338,-0.0014930985844412341
2459210.5009490745,-0.0047114604872386875,-0.00549734338216802
2459211.5009490745,0.0017042976345304343,-0.005144963301791056
2459212.5009490745,0.012093122884536567,-0.0015720978353130223
2459213.5009490745,0.008539191613152912,-0.0031547299107441856
2459214.5009490745,0.00536210831511038,-0.0031681182576658354
2459215.5009490745,0.001245921684448467,0.0002333283996843447
2459216.5009490745,-0.002213359382837836,0.0004228849327718081
2459217.5009490745,0.0031036306731899383,0.003785689170445241
2459218.5009490745,0.004450573982667483,0.003906609525391283
2459219.5009490745,-0.002813866690040214,0.0005776792211209853
2459220.5009490745,-0.002290944910668354,9.606444749597747e-05
2459221.5009490745,-0.0021649783336587913,0.0008050574937612016
2459222.5009490745,-0.004078899378982992,0.00025378237140465847
2459223.5009490745,0.0011921776185685109,0.0002643502759382716
2459224.5009490745,1.9395427778693463e-05,-0.0003199954738453926
2459225.5009490745,-0.00022532883838766908,-0.0011082047746064393
2459226.5009490745,0.00010360588360485924,0.00019500414537063288
2459227.5009490745,0.006261392290410815,0.004136384201332687
2459228.5009490745,-0.0015158686563757975,0.0010179048981657694
2459229.5009490745,-0.0003479198849793757,-0.00011022144139769616
2459230.5009490745,0.002859188874567739,0.0014213395340880665
2459231.5009490745,0.0004931400784796711,0.0004289486431440771
2459232.5009490745,-9.480670148690291e-05,0.0003466852797348305
2459233.5009490745,-0.0015716870847385408,0.00019342514513077206
2459234.5009490745,0.002629074358511087,0.00018633579064490766
2459235.5009490745,-0.0025465739161714307,-0.0020033839303001356
2459236.5009490745,-0.0004751447368810582,-0.0018109250060919717
2459237.5009490745,-0.00014407648329697095,0.0013152806150591642
2459238.5009490745,0.002284488066263663,-0.00022393653567291086
2459239.5009490745,0.00272727363530993,0.0011450269326770252
2459240.5009490745,0.00016798572190247294,0.0008915471988939836
2459241.5009490745,-0.002427410016462974,-0.00026937221490342094
2459242.5009490745,-0.0014402509267260708,0.001554037136735392
2459243.5009490745,-0.0010066887131486792,0.0008923438862562735
2459244.5009490745,-0.002612083037826117,-0.0012600840044734325
2459245.5009606485,-0.001469408115845541,-0.0007363837664342626
2459246.5009606485,0.00027118445517698177,-0.0012708181061303308
2459247.5009606485,-0.0018341495745707959,-0.0011720800519260317
2459248.5009606485,-0.0014380512378757819,-0.0007609455276456178
2459249.5009606485,-0.0017240768080681976,-0.001853019568396238
2459250.5009606485,-0.0011924930621870903,-0.0017800433186039464
2459251.5009606485,-0.0006468553931914104,-0.0011600735607370692
2459252.5009606485,0.0009158019138113413,-5.769512703094488e-05
2459253.5009606485,0.001381863884922409,5.977992489791819e-06
2459254.5009606485,-1.0226444192614145e-05,-0.0005413328788376481
2459255.5009606485,0.0014335001563207676,0.0006529247792052701
2459256.5009606485,0.00030667865102633793,0.0012139062366377175
2459257.5009722225,0.0009979394719397193,0.0013185928754240557
2459258.5009722225,0.0023382448092871145,1.2879754630015756e-05
2459259.5009722225,0.0005625589113466195,0.0010694564398368543
2459260.5009722225,0.0017018464909224302,0.0002440818816276661
2459261.5009722225,0.0011192830436991077,0.0021166931282802165
2459262.5009722225,0.0010011954838506578,-0.00010219166061902651
2459263.5009722225,0.0002860320788185766,-0.0006873694433063
2459264.5009722225,-0.00019164280076616673,0.0005242546897470502
2459265.5009722225,0.0018976239573777307,0.00027030169229737885
2459266.5009722225,-0.0008055509422611198,0.0003900532082408445
2459267.500983797,0.00016628623227921623,0.00010205780775765448
2459268.500983797,-0.0012144116683736566,-0.00011769825067381972
2459269.500983797,0.000820847194883982,0.001280538300075982
2459270.500983797,0.005258837916755997,0.0036636030925567475
2459271.500983797,0.004104566914867953,0.002129656808115876
2459272.500983797,0.0025383581592407735,0.0028111358875644163
2459273.500983797,-0.001806197387425197,0.0010975554074830654
2459274.500983797,-0.0022772194320431374,-0.0011637964307773623
2459275.500983797,-0.001756956330548847,0.00017078844185092684
2459276.500995371,-0.001787003324449613,-0.0011935843033041606
2459277.500995371,-0.0011701331252827398,-0.0011632499874134124
2459278.500995371,-0.0011463290422283876,-0.0009166285779666129
2459279.500995371,0.002578580359253017,0.0005482098600952932
2459280.500995371,-0.0005974203563134122,-0.0010840055691287882
2459281.500995371,0.0008509908344186985,-0.0007168806772391674
2459282.500995371,-0.0006865395105084178,-0.0007408645365506862
2459283.5010069446,-0.000998392474156551,-0.0009672807369445511
2459284.5010069446,0.00044974542402630575,-0.0008648100559750601
2459285.5010069446,0.007881581467190323,0.004408911420093901
2459286.5010069446,-0.0004733300368599881,-0.0006520184084424843
2459287.5010069446,0.001359049972628559,0.000374761894845286
2459288.5010069446,0.0020117955019735246,-0.00021133890622797904
2459289.5010069446,0.000833783303343112,0.00022561088793152207
2459290.5010069446,-0.00037298621231294116,-0.00041327911118444567
2459291.501018519,-0.000474085053264589,-0.000955914799519052
2459292.501018519,-0.0012015529918274342,7.58497540152093e-05
2459293.501018519,-0.00048456615936546296,-0.0010011242484086495
2459294.501018519,-0.0005123273073218643,-0.0004486295286023715
2459295.501018519,-0.0005716502935723019,-0.0006507601384401053
2459296.501018519,0.0013671887136866834,0.00041269458813506763
2459297.501018519,-0.002464611126582871,-0.00042170770280380653
2459298.5010300926,-0.0015026468361697067,-0.0008916479239188604
2459299.5010300926,0.0011331109500847061,0.0027634132646041907
2459300.5010300926,-0.0011122529246308359,0.0020747681872802194
2459301.5010300926,0.00010415803084908087,0.000671550360804563
2459302.5010300926,-0.0021019578009209726,0.00042711235974463057
2459303.5010300926,-0.0008878894338143445,-0.0007404911996494359
2459304.5010300926,-0.0016332475476900723,0.0006703856473625936
2459305.501041667,-0.0006074795085306934,-0.0013311569849342646
2459306.501041667,0.0009497888533820827,-0.0008681050121127771
2459307.501041667,0.0003267627095496386,0.0005615709174601459
2459308.501041667,0.000548295996583178,0.0020044204808580264
2459309.501041667,-0.002052769059927941,-0.0011296689397626103
2459310.501041667,-0.0006275719827099387,-0.00040273679713540375
2459311.501041667,0.0014344067741986078,-0.0002786453506523439
2459312.5010532406,0.0020761384292242013,-0.00020077372899018173
2459313.5010532406,0.001297092980798489,0.0009113735877395848
2459314.5010532406,0.0018763926619995148,-0.0002453653274151433
2459315.5010532406,0.001874994408349933,0.0017239588665789935
2459316.5010532406,9.82831561822523e-05,-2.4407107404572373e-05
2459317.5010532406,-0.0002701229363275103,-0.0013686584882435537
2459318.5010532406,0.0009724701440149734,-0.00011629924298312827
2459319.5010648156,0.0021187709803994017,-0.0013175433679165226
2459320.5010648156,0.001652636276687977,0.00013647573430790666
2459321.5010648156,-0.00013379841817290502,0.0013245840479280302
2459322.5010648156,-0.0010518661539776748,0.0017116689066522873
2459323.5010648156,-0.003446211183555184,-0.0009222768970695073
2459324.5010648156,-0.0010935928533408457,-0.0011307415834794492
2459325.5010648156,-0.017907061495410045,0.014535324491005962
2459326.501076389,0.004160235156452188,0.002969281850489713
2459327.501076389,-0.0016130171315119884,0.00025551435079154006
2459328.501076389,-0.002990598051165048,-0.0007256568488655827
2459329.501076389,-0.005219481417107182,-0.00132941123023352
2459330.501076389,0.0014077342518652707,-0.002536603369471599
2459331.501076389,0.0005554506351982934,-0.004372105894049611
2459332.501076389,0.00817992440786584,0.0014486137071259325
2459333.962546297,0.006884139767214533,-0.008407555067952252
2459334.5010879636,-0.0022296717275152975,-7.561746763592824e-05
2459335.5010879636,0.0020872388372737394,0.0021959613602407714
2459336.5010879636,0.0011169748799288075,0.0011817290824742397
2459337.5010879636,-0.001524605970843463,-0.00010693743410553645
2459338.5010879636,0.0008359399313131749,0.0002609074406444282
2459339.5010879636,0.00014079533584069513,0.000893325356659979
2459340.5010879636,0.002605177392688739,0.0008477665287806788
2459341.5010879636,-0.0006048636148942603,-0.002594995611370587
2459342.501099537,-0.0014253663157403848,-0.0010371219788321618
2459343.501099537,-0.001594066799149922,-0.0009981416274420288
2459344.501099537,-0.004227905924640263,0.0008868306612049991
2459345.501099537,-0.006912088677702286,0.0007097286147867689
2459346.501099537,-0.005272956600056673,-0.00019966707028230423
2459347.501099537,-0.0011446729584932516,0.0007996779582480199
2459348.501099537,0.00020935968393056602,0.0007760760871831042
2459349.501099537,0.0007623671836275367,-0.0006005420711032543
2459350.501099537,0.0025768428367260146,0.00029846244720794514
2459351.501111112,0.0014885648677816971,-0.0016199512281713814
2459352.501111112,-0.00021226670194997554,-0.0015187111493305113
2459353.501111112,-0.0007104247392555411,-0.0005440186524320516
2459354.501111112,-0.0023598785475148474,-0.0002165823367519046
2459355.501111112,-0.005133305462206094,9.80657728935795e-05
2459356.501111112,-0.005014224626695795,0.0029376564075803174
2459357.501111112,-0.002331957225755099,0.003936950834109806
2459358.501111112,0.0005937009037266202,0.003236785391913665
2459359.501111112,0.0013520212226131483,0.0008856414207375191
2459360.501111112,0.009569546781191951,0.005121562920992099
2459361.5011226856,0.013276150700621499,0.003922267745362351
2459362.5011226856,0.0032361966392635273,0.0005234984383138343
2459363.5011226856,-0.0015346935197973405,-0.0020045282750994933
2459364.5011226856,-0.0007541910615976938,-0.0014392153459188415
2459365.5011226856,-0.0021656221933028905,-0.0021166584424595607
2459366.5011226856,-0.0013204676242011472,0.0001833119739349381
2459367.5011226856,0.0004936675378958314,0.0004165959203644973
2459368.5011226856,0.0027069732921783355,-0.0010013802629251108
2459369.5011226856,0.00405954442705843,-0.0019383709269104356
2459370.5011226856,0.005582923618332367,-0.0013046613595085817
2459371.5011226856,0.0020091673888849404,-0.0028488808564111406
2459372.5011226856,-0.00034344008387857025,-0.003397561632781318
2459373.5011226856,0.00164150963214945,-0.004817368137688584
2459374.50113426,0.0013444270343802446,-0.00430719618036745
2459375.50113426,-0.0005655218211118632,-0.002653959942459325
2459376.50113426,0.007843631211056214,0.0026106556433843206
2459377.50113426,0.0016941179509613118,0.0011823501147148593
2459378.50113426,-0.0009755739422126985,-0.0010283211223866939
2459379.50113426,-0.0009713951523833214,-0.000698552021365255
2459380.50113426,-0.003043245577508761,0.0001684521595733147
2459381.50113426,-0.0036311395272305936,0.0007729588591762792
2459382.50113426,-0.00289024062965135,0.002981646992577474
2459383.50113426,-0.003384157369882342,0.0032689866052012847
2459384.50113426,-0.00013855445169657092,0.0034044764483299253
2459385.50113426,0.003637537613540278,0.005029972545645647
2459386.50113426,0.0030309132331417044,0.001502408793059973
2459387.50113426,0.0030320662070653323,4.0853832392679086e-05
2459388.50113426,0.004223357902066743,0.0010240072562138455
2459389.50113426,0.0052257582621336,-0.0008057141218166622
2459390.50113426,0.0058836335228428524,-0.0008705400224430166
2459391.50113426,0.0009653041214087538,-0.0020907749169396597
2459392.50113426,-0.0031636399333316934,-0.0025545743608875906
2459393.50113426,-0.005189976157049889,-0.00570012381670715
2459394.50113426,-0.006088427803960661,-0.010370358334534443
2459395.50113426,-0.004259663920610338,-0.012783092992550404
2459396.50113426,0.0034000783648852483,-0.0164817476592373
2459397.50113426,0.016777315648080236,-0.012363309780200567
2459398.50113426,0.015252817829827722,-0.012278446699486788
2459399.50113426,0.010530380015662335,-0.007886751182168757
2459400.50113426,0.005973022545714128,-0.0016507925358450219
2459401.50113426,0.0014514279931508122,-0.0018784350542052622
2459402.50113426,-0.0016338089779890225,0.0005975532126863119
2459403.50113426,-0.0008600928614034213,-0.0005487872537636442
2459404.50113426,-0.0019358664806771496,-1.5488317080288754e-05
2459405.50113426,0.0006820938685803742,0.000584409009136386
2459406.50113426,-0.00021747782008982755,0.001191166584332175
2459407.50113426,-0.00047889242434583367,0.0005070427252392574
2459408.50113426,-0.0006905443665715812,0.00044295059628282217
2459409.50113426,-0.0010514309010214392,0.002494158713941336
2459410.50113426,-0.0016937978590331104,0.0005501739524046292
2459411.50113426,-0.0013154805618041995,-0.0024382495078004844
2459412.50113426,-0.0021520983280853626,-0.0005237435002406012
2459413.50113426,-0.0005749644755803899,-0.00012236253374932392
2459414.50113426,0.001540541082298521,0.0013736482873371138
2459415.50113426,0.0010093208009127404,0.001804950632043651
2459416.50113426,0.0004990831460735613,0.0011890496631156537
2459417.50113426,-0.00147970902491469,-0.001125248577281681
2459418.50113426,0.0003039554242576218,-2.9385244965157965e-05
2459419.50113426,0.002599295875638573,0.00267717788144231
2459420.50113426,0.0011668155619547016,0.0014181735838015614
2459421.50113426,0.0002908446649152911,0.001390746086959367
2459422.50113426,-0.00032183594988763776,-0.00016967962640461579
2459423.50113426,-0.0005501926756650861,-0.0005737687267313507
2459424.50113426,-0.0012398508991381372,1.8112892905654724e-05
2459425.50113426,-0.004498326298282907,-3.913790091220171e-05
2459426.5011226856,-0.003866456640901629,0.00015097116459401075
2459427.5011226856,-0.0036967484282499326,0.00014478219867124982
2459428.5011226856,-0.001962513383454459,-0.0003962764350532048
2459429.5011226856,-0.0004443449504080242,-0.0016238208744774395
2459430.5011226856,9.789022123652572e-05,-0.0020642010020291367
2459431.5011226856,-0.0009721904449486837,-0.00038061372488418677
2459432.5011226856,-0.0014159443764343192,5.324012944803764e-05
2459433.5011226856,0.003166422023919095,0.00134098401595252
2459434.5011226856,0.004218715822403513,-0.0007211564968317921
2459435.5011226856,0.003731194408267499,-0.0003973932625184039
2459436.5011226856,0.0014654835794961662,0.001268347708572589
2459437.5011226856,0.0008350566308835177,-0.0012201810566263276
2459438.5011226856,0.0008649322954889622,-0.0053530130508300505
2459439.5011226856,0.0007711919675488585,-0.002600812819544133
2459440.501111112,6.002212386246466e-05,-0.0017643559974698242
2459441.501111112,0.0012502234774722043,-0.0006072675278400584
2459442.501111112,-0.0006637477709710894,-0.0005910663007903001
2459443.501111112,0.00013430929143611167,0.0014211778993406883
2459444.501111112,-0.0013114250503479356,0.0007536336888681053
2459445.501111112,-0.000999610019169956,0.001592705857344565
2459446.501111112,-0.0013859092969180306,0.0027762190157590706
2459447.501111112,9.708123496934654e-05,0.003707887761189196
2459448.501111112,0.001497517266575461,0.005263802176260412
2459449.501111112,-0.00040059397321446803,0.004626209116876006
2459450.501099537,-0.0014226578834888096,0.004200482810387075
2459451.501099537,-0.002666121977528817,0.004215587898324753
2459452.501099537,-0.003029712431407727,0.0016530384948989954
2459453.501099537,-0.003595531767337852,-0.002989488246058456
2459454.501099537,-0.00019974081183616718,-0.004734986475456528
2459455.501099537,0.0034659715619011406,-0.007767318508289194
2459456.501099537,0.00964089366335915,-0.00389107970550233
2459457.501099537,0.009156924211591966,-0.0024622484859118604
2459458.501099537,0.001959280508862137,0.0032007620620035666
2459459.5010879636,-0.00036560588397094963,0.003088662780863758
2459460.5010879636,-0.004998065360950385,0.00137210427997044
2459461.5010879636,-0.002655891861475973,0.002015544510492402
2459462.5010879636,-0.0035881423147365353,0.003934006476620634
2459463.5010879636,-0.006063332274559756,-0.002120465791690944
2459464.5010879636,-0.00685349636189519,-0.008343935382287485
2459465.5010879636,-0.004569036132315564,-0.017100534121190194
2459466.5010879636,0.0012637171738836433,-0.018993724752453423
2459467.5010879636,0.006656461730336912,-0.016659321202884155
2459468.501076389,0.0075773491873618905,-0.007288431835747024
2459469.501076389,0.004498109795374729,-0.0014815700983017972
2459470.501076389,-0.002334566144535354,0.001430087265585827
2459471.501076389,-0.0029241024272558466,0.0021691621416774776
2459472.501076389,-0.003540286355063345,0.00027127790193695004
2459473.501076389,-0.0015146276321112437,0.001584465765001853
2459474.501076389,-4.642542980875342e-05,0.0009474107011662988
2459475.5010648156,0.0015904643100642182,7.29936466310066e-05
2459476.5010648156,0.006209998454143631,0.005383578616058816
2459477.5010648156,0.005854184321725955,0.004074406986020617
2459478.5010648156,-0.00103334622293999,-8.181381529205132e-05
2459479.5010648156,-0.0008642727220779095,-0.0020845415920706743
2459480.5010648156,0.005148863279969935,0.0025870792777742757
2459481.5010648156,-0.0015749751005533549,-0.0038179931055113644
2459482.5010532406,0.00151628982753138,-0.003568262514367638
2459483.5010532406,0.001716379494623626,-0.003765950656131465
2459484.5010532406,0.00033065068984474094,-0.0013497209224427125
2459485.5010532406,0.000409397189167466,-0.003898178896768917
2459486.5010532406,-0.003115058142062824,-0.0012983154324845293
2459487.5010532406,-0.0028400890867925107,-0.0023982107435754642
2459488.5010532406,-0.00085120776481723,-0.0006959958683559011
2459489.501041667,-0.0018436018187327117,0.0016211665373762625
2459490.501041667,0.0005881696550736155,0.0016428945597544806
2459491.501041667,0.001577644540177588,0.0014086206266604579
2459492.501041667,-0.0017379328559469387,0.0004527289570926029
2459493.501041667,-0.0069155110021433,0.0001425929649881373
2459494.501041667,-0.00971536618647889,-0.0004883518078068613
2459495.501041667,-0.007684209440435696,0.001445301739339451
2459496.5010300926,-0.005250992956605608,0.003871562401740343
2459497.5010300926,-0.00018142531791655192,0.003984139096753613
2459498.5010300926,0.004916782847385972,0.001082741848102121
2459499.5010300926,0.007655171976867255,0.0022743565504997772
2459500.5010300926,0.012514782002654781,0.001110674547627087
2459501.5010300926,0.008413378708095855,-0.00023581051641779314
2459502.5010300926,0.0037000777873683133,-0.002173825147475239
2459503.501018519,0.004320533731383488,0.0017125168525511391
2459504.501018519,0.0015521551767936992,-0.0027485734523389795
2459505.501018519,-0.001282327672381159,-0.0028392457239089395
2459506.501018519,0.004822265147552837,0.0016904277219926638
2459507.501018519,-0.001706217356075725,-0.0014903011409088762
2459508.501018519,-0.0028473282370470045,0.0002612178973575783
2459509.501018519,-0.001955136951737014,0.0003602476627859442
2459510.5010069446,-0.002136345800345704,0.001650406666745779
2459511.5010069446,0.00268200838115687,0.0036242216442280814
2459512.5010069446,-0.0031447988430147733,-0.0017098674808674575
2459513.5010069446,0.002941568599093847,0.0006525310782916846
2459514.5010069446,-0.0011883767554833505,-0.003865282514286594
2459515.5010069446,-0.0018435794715270018,-0.0008246202633070649
2459516.5010069446,-0.02071643444725578,0.00453778616227007
2459517.5010069446,0.0022129438665889015,-0.0023785743566884913
2459518.500995371,0.007521672540113457,0.005440055053433936
2459519.500995371,0.001543840781313342,0.001223216526235108
2459520.500995371,-0.0016824353795484336,0.001220005982267892
2459521.500995371,-0.0020901733908040418,0.0015095250942480716
2459522.500995371,-0.0020903824226404916,0.0012569246373591147
2459523.500995371,-0.0030782606413568164,0.0009703844709727095
2459524.500995371,-0.001985351064861354,-0.00015415876445310588
2459525.500995371,-0.002652889563844957,4.278819813266759e-05
2459526.500983797,0.0008804283456826473,-0.0011624773022341898
2459527.500983797,-0.0022753018166558835,-0.0007576361151257433
2459528.500983797,0.00020636517090429738,-0.0016696438356607489
2459529.500983797,-0.0010069678115632277,-0.003167062527791779
2459530.500983797,0.00018631397028676366,-0.0030132288613278855
2459531.500983797,0.0019048474071724664,-0.0035532937731197795
2459532.500983797,0.0018900706181236863,-0.0021855263139014657
2459533.500983797,0.0010501767065832965,-0.0019917208296903023
2459534.5009722225,-0.0009296514729486261,-0.0016537664184513097
2459535.5009722225,-0.0022560941253419054,-0.00044596481428590647
2459536.5009722225,-0.002487298429620523,-0.0011825965022453473
2459537.5009722225,-0.002026885867904663,0.00041111269408867476
2459538.5009722225,-0.0016921053192148394,0.0013688397587818177
2459539.5009722225,-0.0004311806194509471,0.0007535220221423809
2459540.5009722225,0.001188330113800441,0.0012725320052622614
2459541.5009722225,0.0017884352824423392,0.0031198232221377967
2459542.5009722225,0.0003701379236238567,0.0031552956805645095
2459543.5009722225,-0.0023367405403223016,-0.0007038528617676521
2459544.5009606485,-0.0026549770611289138,-0.0010996041285624718
2459545.5009606485,-0.002039787756117685,-0.0023046422782758134
2459546.5009606485,0.003542894979437356,-0.0033281484796449964
2459547.5009606485,0.00559115453551127,-0.004138941673256067
2459548.5009606485,0.004839682422528179,-0.001695387325637235
2459549.5009606485,0.0017951720286783805,0.00024253240028309484
2459550.5009606485,0.00019145734442811623,0.0015040520702573653
2459551.5009606485,0.0017490606911526197,0.0032145999250008405
2459552.5009606485,-0.001524174366279434,0.00152138276112733
2459553.5009606485,0.0013388049798374675,0.0035237841582935765
2459554.5009606485,-0.0002164634330500567,0.002557612433864664
2459555.5009606485,0.0007221586722172854,0.0013910994188473338
2459556.5009606485,-0.0005717448255499374,0.0034630383183574622
2459557.5009490745,-0.00027437585156608044,0.0026860225306045396
2459558.5009490745,-8.014090376066673e-05,0.0032630178489947053
2459559.5009490745,-0.00016279551716679813,0.0035009894149620234
2459560.5009490745,0.0017970536954654206,0.004190816455368514
2459561.5009490745,0.004444583555442179,0.0056696772355713685
2459562.5009490745,0.002429577111050264,0.0030109789377349362
2459563.5009490745,-0.000964528308667952,-0.00042039009411656944
2459564.5009490745,-0.008420294935855738,-0.003650041949265433
2459565.5009490745,-0.010751831881686304,-0.006792215011465915
2459566.5009490745,-0.006408598240510457,-0.006540336319432589
2459567.5009490745,-0.0007986778400039349,-0.004075015649759986
2459568.5009490745,0.005442239581936517,-0.002002959003969949
2459569.5009490745,0.0080042360368474,-0.0032439452767285518
2459570.5009490745,0.008241044439334261,-0.0023039239828541933
2459571.5009490745,0.0007023541556637756,0.0004652320885149529
2459572.5009490745,-0.00437744917855597,0.004617961022520104
2459573.5009490745,-0.02386725687331899,-0.00023076693214584676
2459574.5009490745,-0.023512273132969646,-0.0015557123918801454
2459575.5009490745,-0.0093185513824737,-0.001837453127234153
2459576.5009490745,0.0009293094522167891,-0.0020457203291087
2459577.5009490745,0.006285504217975912,-0.0007752035448298257
2459578.5009490745,0.008082715603446446,-0.0008895587773436957
2459579.5009490745,0.005280473787109458,-0.0013956545374351477
2459580.5009490745,0.002432363133827948,-0.0001412718296766454
2459581.5009490745,-0.0004842819334943036,0.004441550180615741
2459582.5009490745,-0.005091729123662034,0.004848295184673639
2459583.5009490745,-0.0020290700297548635,0.0059469973609693125
2459584.5009490745,-0.0044745523120511615,0.0028751904756737084
2459585.5009490745,-0.0033455550682096567,0.0021131479137338188
2459586.5009490745,-0.008568359956207586,-0.005100610091010795
2459587.5009490745,-0.009820271243710849,-0.013364721310564941
2459588.5009490745,-0.0019109670510572279,-0.013057975994984181
2459589.5009490745,0.006331756284431291,-0.013600223659855606
2459590.5009490745,0.009405960514485697,-0.009564723537836248
2459591.5009490745,0.005300245256620995,-0.005470949451785005
2459592.5009490745,-0.0007200029217351979,-0.004372600735863944
2459593.5009490745,-0.005464558172813152,-0.0016015691023065625
2459594.5009490745,-0.0014001474776678586,0.0036738425171717695
2459595.5009490745,0.0010124535094755162,0.00476568719303634
2459596.5009490745,0.0028420418242453348,0.0031520319676917275
2459597.5009490745,0.0014202044213239625,0.002214952791393387
2459598.5009490745,0.007795347992363759,-0.0014337547064718033
2459599.5009490745,-0.0005510252483133852,-0.0008637930190136835
2459600.5009490745,-0.0006668659990144555,-0.002064011344012784
2459601.5009490745,-0.0041821965376279205,-0.003715480886790682
2459602.5009490745,-0.0033939021179879695,-0.004589649150619172
2459603.5009490745,-0.00513830336533951,-0.004454619887407434
2459604.5009490745,-0.004545185759364358,-0.00393331627123247
2459605.5009490745,-0.004503808372230113,-0.005046683240786954
2459606.5009490745,-0.00036071309698481235,-0.005554720855387983
2459607.5009490745,-0.0033001905626426145,-0.0005260985629042533
2459608.5009490745,-0.009602205796904505,0.009088655279577943
2459609.5009490745,-0.0038905550117292616,0.015014342737782325
2459610.5009606485,0.008136991105159553,0.014800622793960749
2459611.5009606485,0.012598667334510014,0.012224266877141522
2459612.5009606485,0.011452809517746602,0.008582978929951038
2459613.5009606485,0.005387944361240223,0.002203141411677707
2459614.5009606485,-0.001455895351604317,-0.0010721945813563828
2459615.5009606485,-0.004538054781346279,-0.000877975299013509
2459616.5009606485,-0.0006431496159323151,0.0010400129897503128
2459617.5009606485,0.005129353407711094,0.0005966924961476818
2459618.5009606485,0.007348684857943385,0.0008864574351200026
2459619.5009606485,0.002721545954760976,0.0019531108813683605
2459620.5009606485,-0.0013400170141752755,0.002884852995234944
2459621.5009606485,-0.0019279569363574189,0.001136544938715733
2459622.5009606485,0.0027862810115642455,-0.0008833309449987064
2459623.5009722225,0.0034029685552327714,-0.0023358424791736967
2459624.5009722225,0.0004605421595633285,-0.0033830773704148958
2459625.5009722225,0.0004790107108750366,-0.004345411092479939
2459626.5009722225,-0.001246458879106058,-0.006963628467633643
2459627.5009722225,-0.0009842333413329783,-0.005851353563995039
2459628.5009722225,-0.0009241902963584303,-0.00849951758690255
2459629.5009722225,7.955846978383256e-05,-0.00718174752070977
2459630.5009722225,-0.0001068506312038586,-0.006435132042790202
2459631.5009722225,-0.0019706903967389587,-0.004719984631611223
2459632.500983797,-0.002788253569696044,-0.001971068453578558
2459633.500983797,-0.0010874882179940332,-7.347312845699761e-05
2459634.500983797,-0.005280070413016519,0.0016842051425111839
2459635.500983797,-0.004840263601113535,0.001205130087281854
2459636.500983797,-0.005445082255060759,0.0024695364420318994
2459637.500983797,0.002518297904772292,0.002646648486679386
2459638.500983797,0.0076862625826550224,0.0028442182151848065
2459639.500983797,0.0070202891321159335,0.002028105134810053
2459640.500983797,0.004071508353028695,0.00021657099256847107
2459641.500995371,-0.001302135046773023,-0.002751410470866721
2459642.500995371,-0.0017652290443474575,-0.003602807220876979
2459643.500995371,-0.0030582919113191324,-0.007440958026971651
2459644.500995371,-0.004496316246866169,-0.00915973963319844
2459645.500995371,-0.006925871744649881,-0.00973202082452434
2459646.500995371,-0.006411593516173127,-0.009670316688493242
2459647.500995371,-0.003913030299002197,-0.008710593903503334
2459648.500995371,0.0013194102236918838,-0.0074020014760653565
2459649.5010069446,0.007142505613454477,-0.002928332795390872
2459650.5010069446,0.00965598194275,0.007313223945491612
2459651.5010069446,-0.0017031289949713151,0.007342235154717036
2459652.5010069446,-0.003268046946978231,0.010654448830047706
2459653.5010069446,-0.0015007204711917417,0.009843912600183054
2459654.5010069446,0.002060420685482285,0.007259229545056028
2459655.5010069446,0.0044443632489477285,0.004951844818886807
2459656.501018519,0.001062393658376208,-0.0003650206290530208
2459657.501018519,-0.0032925943868236463,-0.0003100026631491536
2459658.501018519,-0.0045327310807914,-0.0006723880100397356
2459659.501018519,-0.0004840749258720004,0.002148609775979301
2459660.501018519,0.00185814264905351,-0.0005747675895073005
2459661.501018519,0.0037537966302816444,3.511634891876259e-05
2459662.501018519,-0.0023814351676539245,0.0038499919972183358
2459663.5010300926,-0.007582406751799347,0.005785486128136162
2459664.5010300926,-0.014062125735405683,0.0088270917507999
2459665.5010300926,-0.0131402591345179,0.01359130760257546
2459666.5010300926,-0.009983674099365026,0.020764614794320096
2459667.5010300926,-0.001093609899833398,0.01893679032665612
2459668.5010300926,0.006394971790324335,0.018207893529930543
2459669.5010300926,0.00708845662455827,0.012209844564323618
2459670.501041667,0.007268609661740046,0.0023235250465295293
2459671.501041667,0.0021574432078785705,-0.005581496179985678
2459672.501041667,0.002151371270423067,-0.009390822136748196
2459673.501041667,0.006020738299230396,-0.008877116428539049
2459674.501041667,0.009046995544586803,-0.007749292163802631
2459675.501041667,0.013500708760466346,-0.007501218913151908
2459676.501041667,0.009860006640308056,-0.006171893426930061
2459677.5010532406,0.0021455948332624497,-0.006801538265689921
2459678.5010532406,-0.00294676814014565,-0.007512421454427932
2459679.5010532406,-0.0030569422265223807,-0.008024257101003126
2459680.5010532406,-0.0008091178662030619,-0.008536805561820316
2459681.5010532406,0.002130217054137805,-0.00857811444241878
2459682.5010532406,0.0017184584174195813,-0.008543817256093067
2459683.5010532406,-0.0009496992602229692,-0.010791543649396565
2459684.5010532406,-0.0012087182087208194,-0.010475888923915593
2459685.5010648156,0.0005090760296921365,-0.011639005489647495
2459686.5010648156,-0.003872161619770026,-0.009413907595732992
2459687.5010648156,-0.010743438296782544,-0.007350461667225437
2459688.5010648156,-0.024785575629129055,0.0009649066557062679
2459689.5010648156,-0.03575741622569956,0.008154999473749036
2459690.5010648156,-0.033773768151233084,0.013415687139979204
2459691.5010648156,-0.020185587160000636,0.014700680649572292
2459692.501076389,-0.0011616212796896044,0.014918835851709283
2459693.501076389,0.016523596986829096,0.009399632272459909
2459694.501076389,0.03092995330697449,0.00281102441904265
2459695.501076389,0.029725798160970773,-0.008850252336258607
2459696.501076389,0.011970896129580452,0.017674697778430087
2459697.501076389,-0.001426421759757378,0.010145055411696363
2459698.501076389,-0.005347323009178317,0.009608963634075202
2459699.5010879636,-0.005307917003772782,0.004674681581313917
2459700.5010879636,-0.005297631612387684,0.0021862499687693164
2459701.5010879636,-0.003833308375498191,0.0022770377387749583
2459702.5010879636,-0.0026557095536866235,-0.00036309602392269437
2459703.5010879636,0.0013264919717772047,-0.0031600862219083796
2459704.5010879636,0.014863265942198785,-0.008201791991899738
2459705.5010879636,0.02197600382636796,-0.004551650552109676
2459706.5010879636,0.014812902136437186,-0.004742544041543085
2459707.501099537,0.0064255877882282006,-0.0034649270208549025
2459708.501099537,-0.001948421851780307,-0.0010606662116745774
2459709.501099537,-0.004387539719774255,-0.0026628184496154277
2459710.501099537,-0.008268931771808737,-0.004567440049312681
2459711.501099537,-0.012317193176711216,-0.008057633546764581
2459712.501099537,-0.007141860476118131,-0.008628765010855412
2459713.501099537,-0.0027994497430298302,-0.008457347308262598
2459714.501099537,0.0022315523787922735,-0.006960110266834698
2459715.501099537,0.006950261814394271,-0.002819425701455612
2459716.501111112,-9.062282119131742e-05,-0.0004883966448418371
2459717.501111112,-0.01599259898975212,0.012446095091153837
2459718.501111112,-0.024154255828316706,0.024756459114151894
2459719.501111112,-0.007253015036342324,0.02788922237200943
2459720.501111112,0.012433987705991915,0.028461579392870133
2459721.501111112,0.019282557680941673,0.02537455537768641
2459722.501111112,0.01970616863756308,0.01937864079535598
2459723.501111112,0.014327479520639692,0.011268393452461382
2459724.501111112,0.005415296771669081,0.003106229387100723
2459725.501111112,-0.007565714450873907,-0.003339651091846312
2459726.5011226856,-0.011954837959142418,-0.004338423907339724
2459727.5011226856,-0.010509730376201258,-0.0029874541296878543
2459728.5011226856,-0.00828312790220021,-0.00462593198096624
2459729.5011226856,-0.007767152989931449,-0.004213710845949963
2459730.5011226856,-0.002407678824520025,-0.00423377818551832
2459731.5011226856,0.004200962040689922,-0.005234142662781937
2459732.5011226856,0.009244798201829546,-0.00255602518186898
2459733.5011226856,0.008940134491460248,-0.0028934575230748914
2459734.5011226856,0.008392824102380975,-0.0046011547943974815
2459735.5011226856,0.005000270836363321,-0.001847996441642962
2459736.5011226856,0.0023863609028479745,-0.0015370249392713433
2459737.5011226856,0.0017526983377624192,0.0003862378165463365
2459738.5011226856,0.0012325872194613211,-0.0003297240547047368
2459739.5011226856,0.0036548945475662967,-0.002051446176351799
2459740.50113426,0.005340358586312909,-0.0003278808883101949
2459741.50113426,0.005537656619114377,0.0040727192862900635
2459742.50113426,0.00045769378413190205,-0.00014550105024363315
2459743.50113426,-0.0026602302068424394,0.0022621465558678383
2459744.50113426,-0.006072875595401679,-0.0008208766426249592
2459745.50113426,-0.004445938838072903,-0.005944437663487487
2459746.50113426,-0.00042894937076149364,-0.0037839235638719845
2459747.50113426,0.0020953083296579252,-0.003948476091452594
2459748.50113426,0.003451369181882022,0.0035216857349689885
2459749.50113426,0.000372784217039719,0.004008639242071161
2459750.50113426,0.0014447705959760124,0.010172060960443308
2459751.50113426,0.00027731615488719394,0.007317003804811949
2459752.50113426,0.010639109150957166,0.006324924919950186
2459753.50113426,0.013877731800215337,0.006100647205110398
2459754.50113426,0.005921421489158533,0.0041232486169892274
2459755.50113426,-0.00010867740196917792,0.0003144191912261626
2459756.50113426,-0.0030077253991391897,0.0003915346820625888
2459757.50113426,-0.0023996823094299888,-0.0012117532883975431
2459758.50113426,-0.0009600589272021221,-0.001956011187071529
2459759.50113426,0.0076563055013660255,0.0031067670191947715
2459760.50113426,0.0003359329493707718,0.00018241269306145609
2459761.50113426,-0.002947129138359575,0.0005847629384420891
2459762.50113426,-0.005036409454086052,0.0024225338704483472
2459763.50113426,-0.003629811238387239,0.002237453880849477
2459764.50113426,-0.002718019986805902,0.005114899341605247
2459765.50113426,0.0031535553616126493,0.008879588637173504
2459766.50113426,-0.005112230739010995,0.008328400544966275
2459767.50113426,-0.008684641404065501,0.010650873536396653
2459768.50113426,-0.015536211344381509,0.011422551719171605
2459769.50113426,-0.02109392023486447,0.009749899868479468
2459770.50113426,-0.022748850566248275,0.0017801975046112682
2459771.50113426,-0.025531434725118134,-0.009498839272202532
2459772.50113426,-0.010340622459089174,-0.012186110391828405
2459773.50113426,0.0044729426856961905,-0.012034948517399774
2459774.50113426,0.01507789612730853,-0.011432247520092413
2459775.50113426,0.011003646649533549,-0.011735012015229815
2459776.50113426,0.00021102201982554033,-0.007614110564217842
2459777.50113426,-0.011459363031724193,-0.000594296134427901
2459778.50113426,-0.0034809074355116104,0.0018997546128803895
2459779.50113426,0.0004436804110670201,0.0004064672659971771
2459780.50113426,-0.0013306689941744822,0.0018019749876204453
2459781.50113426,-0.0030074837249616628,0.001032024918830654
2459782.50113426,-0.0019264107190485075,-0.0006548761831890766
2459783.50113426,-0.001635363965532204,-0.003925234506312307
2459784.50113426,-0.0026467999505883485,-0.0026295100545047846
2459785.50113426,-0.00372185337133666,-0.0024454727865990907
2459786.50113426,-0.005505491873996826,-0.0022730873383282092
2459787.50113426,-0.0027513516873781656,-5.387779925443768e-05
2459788.50113426,-0.0018920174750627248,0.0011459902777448358
2459789.50113426,-0.002261240480313764,0.0014943925816594094
2459790.50113426,-0.0009619370315099191,0.0016354506341366745
2459791.50113426,-0.0031649956099299888,0.000998144591786346
2459792.5011226856,-0.0013878781589136337,0.00030081554131767033
2459793.5011226856,0.0016172518284001513,-0.0010676381486502816
2459794.5011226856,0.007453005219786764,-0.00019379119388640773
2459795.5011226856,0.0051665830140704356,-8.640118700222448e-05
2459796.5011226856,0.005229079682113248,-0.0017467421554925517
2459797.5011226856,0.002757812583330702,0.0007069796512927544
2459798.5011226856,-0.0010018024570087056,0.0027986986253387266
2459799.5011226856,-0.0021712541601608365,0.0017657944479304531
2459800.5011226856,0.0022067322559070138,0.007073192935508852
2459801.5011226856,-0.004363097128180902,0.003139282340710461
2459802.5011226856,-0.004633521271162268,0.0010284174245478277
2459803.5011226856,-0.0008274686855781272,8.033223921062588e-05
2459804.5011226856,-0.00018405150609757958,0.0004702575031562251
2459805.501111112,-0.001421318257765591,0.003014382402645307
2459806.501111112,-0.003709246097879119,0.0023286231025378508
2459807.501111112,-0.0027258691031700807,-0.005138239908503909
2459808.501111112,-0.0021751320535867463,-0.0060613750119426135
2459809.501111112,0.0024546971534295295,-0.0006926362120437961
2459810.501111112,0.00046899316758696586,0.00611293881789804
2459811.501111112,-0.0025062360582640817,0.006313969519435356
2459812.501111112,-0.004783110430690924,0.007509673259636674
2459813.501111112,-0.006688055233801861,0.008699310648887683
2459814.501111112,-0.006368006920272994,0.013974146249343336
2459815.501111112,-0.0027980284809426092,0.014034624537549558
2459816.501099537,0.007290707427437489,0.004446796568904466
2459817.501099537,0.01197117631781385,0.0015191463062881787
2459818.501099537,0.005581747581810413,-0.00559941566206771
2459819.501099537,-0.00198940075852192,-0.006002795066111874
2459820.501099537,-0.005269153113124375,-0.005053277471198047
2459821.501099537,-0.0020707653167067277,-0.010799205618493572
2459822.501099537,0.006748340313363503,-0.011527917615829608
2459823.501099537,0.008827430026239506,-0.005865017189466892
2459824.501099537,0.014394598715254078,-0.003904805180254794
2459825.5010879636,0.012766290994282014,-0.002150348125447075
2459826.5010879636,0.012641715980247494,0.0004421708852352189
2459827.5010879636,0.00141941732838596,0.0019915494953219254
2459828.5010879636,-0.004440076699009581,0.004668317500413824
2459829.5010879636,-0.0009425415383629606,0.004085356903694032
2459830.5010879636,0.0007032608112813942,0.0049106518513783864
2459831.5010879636,-0.0018418717972927274,0.004784457918515628
2459832.5010879636,-0.0010647199777714968,0.007520773072453348
2459833.501076389,-0.0027063700323652733,0.0071633377759323085
2459834.501076389,0.005091260187103682,0.008399846803676718
2459835.501076389,0.008356726745823953,0.0037460961780027943
2459836.501076389,0.013839037405603076,0.0040426350041300645
2459837.501076389,0.002774324440866884,-0.0024658977349554458
2459838.501076389,0.001267626340337758,-0.0016855799286224918
2459839.501076389,-0.005536528222093953,-0.007751928029916631
2459840.5010648156,-0.006025575763927401,-0.011377452590994678
2459841.5010648156,-0.003104525114666074,-0.01073120086415992
2459842.5010648156,0.001452374566813393,-0.008587591056737565
2459843.5010648156,-0.0025118542758228632,-0.009250732438590705
2459844.5010648156,-0.0038227755281785153,-0.007710170335922967
2459845.5010648156,-0.006501817598896862,-0.011778998008131297
2459846.5010648156,-0.007667801712549893,-0.013701701037392803
2459847.5010648156,-0.01074863076840704,-0.012428865807166008
2459848.5010532406,-0.007831985941067042,-0.00941018498646476
2459849.5010532406,-0.0053600315751266125,-0.005761567994756307
2459850.5010532406,-0.0012697948906588903,-0.004946632269578303
2459851.5010532406,0.003582883445233985,-0.002200775840008417
2459852.5010532406,0.00325398842935254,0.0006401097548605851
2459853.5010532406,0.001768525726933596,0.0034680883203039125
2459854.5010532406,0.0029166302867951388,0.002845442040309494
2459855.501041667,-0.0038098842802876554,0.004938095604897158
2459856.501041667,-0.008593544469985104,0.0013028447795346584
2459857.501041667,-0.009947126554312704,0.003640356468992939
2459858.501041667,-0.007771189734599739,0.006445396687325551
2459859.501041667,7.078263989651155e-05,0.009000286952623695
2459860.501041667,0.0030205328684702547,0.008245207361506378
2459861.501041667,0.00893911438175227,0.00876215601021848
2459862.5010300926,0.017595304543108224,0.007427167476106223
2459863.5010300926,0.022758749137772493,0.0028745165190386373
2459864.5010300926,0.006409859184953599,0.0136421980375277
2459865.5010300926,-0.0007120102133331378,0.008216867639216117
2459866.5010300926,-0.005668332117963377,0.0053859819190123885
2459867.5010300926,-0.006331894586273014,0.0022848181177727504
2459868.5010300926,-0.005943515780427128,0.0009724914460531974
2459869.501018519,0.0021115710674583683,-0.0030148266956333655
2459870.501018519,-0.0007461692315148821,-0.005347203085872806
2459871.501018519,-0.00020405868241973266,-0.0036317604210366053
2459872.501018519,0.000406468400611907,-0.003370412254987652
2459873.501018519,0.000872860706899318,-0.004390608624775224
2459874.501018519,0.0024188551020936414,-0.0071949958574942015
2459875.501018519,0.0016460443610546757,-0.007481216645176628
2459876.5010069446,0.0019217670172998118,-0.008241922334511
2459877.5010069446,0.004463043772360522,-0.00632471978321168
2459878.5010069446,0.0058527305413420905,-0.0023652240298727067
2459879.5010069446,-0.0014541461389889234,-0.005111644406844378
2459880.5010069446,-0.002196668550094843,-0.003986332542154916
2459881.5010069446,-0.002377435584078984,0.00035764369660037915
2459882.5010069446,-0.00015191289836918759,0.0014344120440610223
2459883.500995371,0.0050950525311064246,-0.00029448727818387515
2459884.500995371,0.0064002239754472135,0.0008551325027436112
2459885.500995371,0.00562605030495188,-0.0018440205588828443
2459886.500995371,0.008340593814767143,-0.0022096165346083664
2459887.500995371,0.003584385229108855,-0.0037374232462880673
2459888.500995371,-0.0042489894471739835,-0.00325617536915279
2459889.500995371,-0.009864862121189836,-0.0028159720193293935
2459890.500995371,-0.019570793499397988,0.00024625489045543617
2459891.500983797,-0.026752117197991435,0.004846221805887642
2459892.500983797,-0.021165004488392626,0.006255910123535992
2459893.500983797,-0.01128685061190567,0.009078471541643655
2459894.500983797,0.006006936684203527,0.012006542699470055
2459895.500983797,0.01889989987484566,0.009684122764275232
2459896.500983797,0.024373847140023427,0.010211968421032067
2459897.500983797,0.0265964131555613,0.007448176881729021
2459898.500983797,0.0210429775787788,0.0065218285171581535
2459899.500983797,0.00673306985325267,0.0001995493666476714
2459900.5009722225,0.0009357673831109367,-0.003151886626054246
2459901.5009722225,-0.0003587301236079358,-0.0034720737381061847
2459902.5009722225,-0.0013116361596733086,-0.0018564658670508017
2459903.5009722225,-0.007567564563146978,-0.0028503763383322797
2459904.5009722225,-0.011120612819609363,-0.0013871036060618942
2459905.5009722225,-0.0041130035367955755,0.0002894247866464086
2459906.5009722225,0.0045482506748162664,-0.0019320476471323747
2459907.5009722225,0.009043437937796984,-1.1554867743088412e-06
2459908.5009722225,0.0073317664570944074,0.0020587450010276327
2459909.5009722225,0.002162353399451327,0.003387076090368238
2459910.5009606485,-0.004001993279115596,0.0027491150697625194
2459911.5009606485,-0.001719452849894633,0.0011972058777491871
2459912.5009606485,-0.0019466200080042943,0.0035907142627620964
2459913.5009606485,-0.0027334444987478276,0.0026650287726825853
2459914.5009606485,-0.003300634064222118,0.0027817218197389074
2459915.5009606485,-0.009863474990962587,-0.00014101055963674415
2459916.5009606485,-0.014616554019194268,0.0011059164516770729
2459917.5009606485,-0.027163152139160675,-0.004083798967916972
2459918.5009606485,-0.028111343785240817,-0.0022534832384926108
2459919.5009606485,-0.02619891415801083,-0.0055385288044663
2459920.5009606485,-0.011834648453469817,-0.007344701283957588
2459921.5009606485,0.005937390287131386,-0.0032430353545025606
2459922.5009490745,0.016941702733572893,-0.003396041588082798
2459923.5009490745,0.021409940831368848,-0.001538692481428423
2459924.5009490745,0.018666339723116897,0.0008797173264078828
2459925.5009490745,0.005087923085537364,-0.0015061971608178173
2459926.5009490745,-0.010011958802002374,0.00022550404278675874
2459927.5009490745,-0.010073408937099838,0.0024391877160643434
2459928.5009490745,0.007815237516132946,-0.010794203611523032
2459929.5009490745,0.019219433941588055,-0.012594529868056436
2459930.5009490745,0.026914168952371684,-0.007354623609897894
2459931.5009490745,0.017578105092869372,-0.008325770186878304
2459932.5009490745,0.006994928611552279,-0.003735092961348722
2459933.5009490745,-0.004189671861098661,0.0010353752542794413
2459934.5009490745,-0.008799340218755544,0.004419351274029811
2459935.5009490745,-0.010033702956389378,0.0070782057009813335
2459936.5009490745,-0.004611341570241163,0.009429120191648908
2459937.5009490745,0.0018433703988383248,0.01225192653358886
2459938.5009490745,0.0045429987962282625,0.008755359325615148
2459939.5009490745,0.009853322754887232,0.0048037018609553865
2459940.5009490745,0.004007788302816268,0.0005936563395528615
2459941.5009490745,-0.003727884166702163,0.0029508431656054715
2459942.5009490745,-0.013676221515633824,-0.005474634473099935
2459943.5009490745,-0.010330854955992735,-0.004013244806335571
2459944.5009490745,0.000451055046602149,-0.003725215206007575

